Occultations from an active accretion disk in a 72 day detached post-Algol system detected by K2

Disks in binary systems can cause exotic eclipsing events. MWC 882 (BD-22 4376, EPIC 225300403) is such a disk-eclipsing system identified from observations during Campaign 11 of the K2 mission. We propose that MWC 882 is a post-Algol system with a B7 donor star of mass $0.542\pm0.053\,M_\odot$ in a 72 day period orbit around an A0 accreting star of mass $3.24\pm0.29\,M_\odot$. The $59.9\pm6.2\,R_\odot$ disk around the accreting star occults the donor star once every orbit, inducing 19 day long, 7% deep eclipses identified by K2, and subsequently found in pre-discovery ASAS and ASAS-SN observations. We coordinated a campaign of photometric and spectroscopic observations for MWC 882 to measure the dynamical masses of the components and to monitor the system during eclipse. We found the photometric eclipse to be gray to $\approx 1$%. We found the primary star exhibits spectroscopic signatures of active accretion, and observed gas absorption features from the disk during eclipse. We suggest MWC 882 initially consisted of a $\approx 3.6\,M_\odot$ donor star transferring mass via Roche lobe overflow to a $\approx 2.1\,M_\odot$ accretor in a $\approx 7$ day initial orbit. Through angular momentum conservation, the donor star is pushed outward during mass transfer to its current orbit of 72 days. The observed state of the system corresponds with the donor star having left the Red Giant Branch ~0.3 Myr ago, terminating active mass transfer. The present disk is expected to be short-lived ($10^2$ years) without an active feeding mechanism, presenting a challenge to this model.

==> lightcurve.csv <==
BJD,Flux,sigmaFlux,Inst,Filter
2451940.8811800,0.9959,0.0290,ASAS,V
2451949.8930800,0.9922,0.0420,ASAS,V
2451953.8868900,0.9786,0.0310,ASAS,V
2451954.8783100,1.0144,0.0350,ASAS,V
2451961.8914600,0.9786,0.0330,ASAS,V
2451963.8718300,0.9886,0.0290,ASAS,V
2451965.8651100,1.0257,0.0300,ASAS,V
2451967.8676900,1.0125,0.0340,ASAS,V
2451978.8217600,0.9895,0.0400,ASAS,V
2451979.8488100,0.9895,0.0400,ASAS,V
2451980.8278000,0.9895,0.0390,ASAS,V
2451981.8474800,0.9913,0.0390,ASAS,V
2451982.7924200,1.0106,0.0480,ASAS,V
2451994.7869800,0.9057,0.0430,ASAS,V
2451995.8522100,0.9277,0.0440,ASAS,V
2451997.8007900,0.9158,0.0440,ASAS,V
2452009.7671600,1.0275,0.0480,ASAS,V
2452025.7488800,1.0079,0.0280,ASAS,V
2452026.7842600,1.0069,0.0270,ASAS,V
2452027.7649200,0.9913,0.0290,ASAS,V
2452030.7541200,0.9959,0.0280,ASAS,V
2452031.7630200,1.0191,0.0270,ASAS,V
2452032.7501500,1.0060,0.0260,ASAS,V
2452033.7434900,1.0116,0.0270,ASAS,V
2452037.6262900,0.9607,0.0420,ASAS,V
2452052.7054100,0.9858,0.0300,ASAS,V
2452054.7107800,1.0005,0.0350,ASAS,V
2452055.6970500,1.0060,0.0290,ASAS,V
2452056.6983000,1.0134,0.0300,ASAS,V
2452057.6941300,0.9995,0.0300,ASAS,V
2452058.6932600,0.9723,0.0300,ASAS,V
2452061.6898900,0.9423,0.0290,ASAS,V
2452068.7277400,0.6347,0.0310,ASAS,V
2452069.6885700,0.9795,0.0260,ASAS,V
2452080.5835600,1.0209,0.0300,ASAS,V
2452081.6403800,1.0332,0.0270,ASAS,V
2452082.6538300,1.0209,0.0250,ASAS,V
2452083.6380600,0.9867,0.0300,ASAS,V
2452085.6288600,1.0238,0.0250,ASAS,V
2452086.6370400,1.0116,0.0260,ASAS,V
2452087.6279000,1.0332,0.0330,ASAS,V
2452088.6266600,0.9546,0.0290,ASAS,V
2452096.6485500,1.0014,0.0300,ASAS,V
2452102.5815000,0.9968,0.0280,ASAS,V
2452103.5989700,0.9696,0.0290,ASAS,V
2452104.5988800,0.9986,0.0320,ASAS,V
2452105.5934600,0.9858,0.0270,ASAS,V
2452106.5999400,1.0079,0.0260,ASAS,V
2452109.5926400,1.0005,0.0260,ASAS,V
2452115.5573500,0.9904,0.0260,ASAS,V
2452116.5652500,0.9804,0.0280,ASAS,V
2452124.5378000,1.0134,0.0280,ASAS,V
2452125.5558700,1.0042,0.0270,ASAS,V
2452128.5392200,0.9959,0.0260,ASAS,V
2452129.5472000,0.9949,0.0260,ASAS,V
2452131.5054500,0.9371,0.0280,ASAS,V
2452132.5457500,0.9328,0.0260,ASAS,V
2452133.5372600,0.9415,0.0260,ASAS,V
2452135.5196400,0.9643,0.0280,ASAS,V
2452136.5382700,0.9380,0.0270,ASAS,V
2452140.5042600,0.9124,0.0320,ASAS,V
2452145.5218800,1.0106,0.0260,ASAS,V
2452151.4818800,1.0097,0.0440,ASAS,V
2452156.4737300,1.0162,0.0310,ASAS,V
2452156.4783600,0.9759,0.0330,ASAS,V
2452164.5095400,0.9705,0.0310,ASAS,V
2452168.5625800,0.9886,0.0420,ASAS,V
2452168.5693100,1.0172,0.0300,ASAS,V
2452172.5047000,1.0042,0.0300,ASAS,V
2452172.5250900,0.0000,0.0360,ASAS,V
2452178.4925500,1.0023,0.0310,ASAS,V
2452178.4970500,1.0116,0.0330,ASAS,V
2452185.4813900,0.9822,0.0340,ASAS,V
2452185.4882700,0.9949,0.0350,ASAS,V
2452189.4851900,0.9723,0.0320,ASAS,V
2452189.4943100,0.0000,0.0360,ASAS,V
2452193.4865500,0.9959,0.0340,ASAS,V
2452193.4979700,1.0116,0.0310,ASAS,V
2452197.4901300,0.9959,0.0310,ASAS,V
2452441.6545800,1.0144,0.0240,ASAS,V
2452444.6433300,1.0247,0.0230,ASAS,V
2452445.6319700,1.0116,0.1440,ASAS,V
2452446.6529700,1.0060,0.0230,ASAS,V
2452452.6146400,1.0023,0.0320,ASAS,V
2452454.6248600,0.9831,0.0410,ASAS,V
2452454.6248600,0.9822,0.0410,ASAS,V
2452454.6430400,1.0247,0.0420,ASAS,V
2452459.6015100,0.9581,0.0520,ASAS,V
2452460.6344200,1.0060,0.0220,ASAS,V
2452463.6271100,1.0051,0.0500,ASAS,V
2452464.6055200,1.0079,0.0280,ASAS,V
2452465.6069200,1.0247,0.0290,ASAS,V
2452466.5962000,1.0069,0.0240,ASAS,V
2452467.6011800,0.9849,0.0240,ASAS,V
2452468.5980900,0.9995,0.0230,ASAS,V
2452469.5945300,0.9995,0.0310,ASAS,V
2452473.5553600,1.0088,0.0300,ASAS,V
2452481.5516400,1.0191,0.0330,ASAS,V
2452482.5884500,1.0134,0.0340,ASAS,V
2452486.5598400,1.0051,0.0370,ASAS,V
2452489.5510300,1.0304,0.0350,ASAS,V
2452490.5669600,1.0294,0.0310,ASAS,V
2452490.5669600,1.0247,0.0360,ASAS,V
2452490.5906300,1.0051,0.0320,ASAS,V
2452491.5504300,1.0304,0.0420,ASAS,V
2452493.5487500,0.9432,0.0360,ASAS,V
2452494.5542600,0.9634,0.0350,ASAS,V
2452495.5626200,0.9345,0.0360,ASAS,V
2452497.5508100,0.9475,0.0270,ASAS,V
2452498.5411800,0.9415,0.0290,ASAS,V
2452499.5369400,0.9150,0.0270,ASAS,V
2452501.5268800,0.9328,0.0300,ASAS,V
2452508.5678800,1.0060,0.0300,ASAS,V
2452511.5851300,0.9696,0.0400,ASAS,V
2452512.6465000,1.0162,0.0490,ASAS,V
2452543.5049000,1.0219,0.0280,ASAS,V
2452545.4968100,1.0228,0.0260,ASAS,V
2452547.5092100,1.0106,0.0240,ASAS,V
2452549.5023100,1.0380,0.0350,ASAS,V
2452552.5030000,1.0602,0.0330,ASAS,V
2452554.5016300,1.0042,0.0430,ASAS,V
2452560.5005000,1.0172,0.0240,ASAS,V
2452679.8724700,1.0191,0.0280,ASAS,V
2452683.8620700,0.9849,0.0280,ASAS,V
2452685.8780900,1.0313,0.0310,ASAS,V
2452686.8716800,1.0144,0.0260,ASAS,V
2452689.8626000,0.9840,0.0290,ASAS,V
2452697.8672400,1.0181,0.0350,ASAS,V
2452703.8461500,0.9858,0.0300,ASAS,V
2452703.8624400,0.9895,0.0260,ASAS,V
2452703.8926200,1.0294,0.0270,ASAS,V
2452704.8438500,1.0209,0.0250,ASAS,V
2452706.8646900,0.9234,0.0240,ASAS,V
2452711.8291100,0.9528,0.0420,ASAS,V
2452713.8656500,0.9285,0.0240,ASAS,V
2452717.8458300,0.9066,0.0310,ASAS,V
2452720.7541200,0.9590,0.0380,ASAS,V
2452725.7828400,0.9959,0.0270,ASAS,V
2452727.8399800,1.1061,0.0310,ASAS,V
2452729.8252700,1.0014,0.0270,ASAS,V
2452732.8538200,1.0069,0.0240,ASAS,V
2452734.8212100,1.0069,0.0240,ASAS,V
2452736.8038300,0.9986,0.0260,ASAS,V
2452740.8035100,1.0275,0.0280,ASAS,V
2452742.7965900,1.0144,0.0330,ASAS,V
2452744.7865400,0.9913,0.0450,ASAS,V
2452751.8541300,1.0332,0.0280,ASAS,V
2452751.8541300,1.0266,0.0340,ASAS,V
2452751.8841400,0.9750,0.0280,ASAS,V
2452754.7989100,0.9977,0.0240,ASAS,V
2452756.7563800,1.0153,0.0280,ASAS,V
2452757.8432900,1.0125,0.0270,ASAS,V
2452759.8534000,1.0005,0.0240,ASAS,V
2452761.7821700,1.0088,0.0250,ASAS,V
2452768.8095400,1.0313,0.0270,ASAS,V
2452770.7815100,1.0191,0.0250,ASAS,V
2452783.6622100,0.9234,0.0240,ASAS,V
2452786.6949400,0.9519,0.0230,ASAS,V
2452788.7975200,0.9108,0.0520,ASAS,V
2452791.6768700,0.9669,0.0250,ASAS,V
2452808.8499500,1.0023,0.0290,ASAS,V
2452810.6309100,1.0447,0.0290,ASAS,V
2452811.8136600,1.0153,0.0310,ASAS,V
2452813.7070500,1.0042,0.0310,ASAS,V
2452819.6817400,0.9705,0.0260,ASAS,V
2452821.6713600,0.9949,0.0230,ASAS,V
2452827.6135800,1.0342,0.0520,ASAS,V
2452833.6315300,1.0153,0.0460,ASAS,V
2452836.5863300,1.0323,0.0240,ASAS,V
2452840.7262900,1.0088,0.0230,ASAS,V
2452840.7354500,0.0000,0.0260,ASAS,V
2452840.7450500,1.0209,0.0270,ASAS,V
2452840.7543400,0.9581,0.0250,ASAS,V
2452840.7638100,1.0116,0.0270,ASAS,V
2452841.6476400,0.0000,0.0250,ASAS,V
2452843.6155800,1.0014,0.0290,ASAS,V
2452853.5733100,0.9995,0.0250,ASAS,V
2452853.5733100,0.9886,0.0320,ASAS,V
2452853.5806700,0.9840,0.0270,ASAS,V
2452855.5669200,0.9354,0.0240,ASAS,V
2452861.5539000,0.9449,0.0240,ASAS,V
2452862.6756100,0.9581,0.0280,ASAS,V
2452866.6854200,0.9363,0.0270,ASAS,V
2452872.6993300,0.9931,0.0240,ASAS,V
2452876.5218600,1.0116,0.0240,ASAS,V
2452878.5229000,1.0032,0.0250,ASAS,V
2452883.5258200,0.9661,0.0250,ASAS,V
2452888.5273100,1.0042,0.0240,ASAS,V
2452893.5611000,0.9616,0.0250,ASAS,V
2452895.5696600,0.9687,0.0320,ASAS,V
2452897.5786100,0.9959,0.0240,ASAS,V
2452901.5636000,1.0612,0.0810,ASAS,V
2452905.5458400,0.9858,0.0230,ASAS,V
2452908.5591600,0.9995,0.0250,ASAS,V
2452910.5548200,0.9804,0.0310,ASAS,V
2452915.5356600,1.0134,0.0250,ASAS,V
2452917.5612100,1.0032,0.0270,ASAS,V
2452923.5577800,1.0106,0.0300,ASAS,V
2452927.5100500,0.9661,0.0230,ASAS,V
2452929.5229300,0.0000,0.0250,ASAS,V
2452931.5269700,0.9320,0.0250,ASAS,V
2452934.4985400,0.9389,0.0250,ASAS,V
2452936.5054100,0.9200,0.0350,ASAS,V
2453055.8788900,0.9831,0.0290,ASAS,V
2453059.8749800,1.0172,0.0270,ASAS,V
2453063.8756800,0.9741,0.0560,ASAS,V
2453068.8661800,0.9607,0.0300,ASAS,V
2453072.8492800,0.9554,0.0300,ASAS,V
2453075.8798700,0.9389,0.0270,ASAS,V
2453080.8553600,0.9354,0.0300,ASAS,V
2453086.8966000,0.9876,0.0250,ASAS,V
2453090.8344200,1.0228,0.0280,ASAS,V
2453093.8850400,1.0399,0.0260,ASAS,V
2453097.7890800,1.0247,0.0270,ASAS,V
2453099.8595900,1.0294,0.0270,ASAS,V
2453102.8353200,1.0219,0.0300,ASAS,V
2453102.8849600,1.0294,0.0280,ASAS,V
2453106.8848900,0.9041,0.0300,ASAS,V
2453109.8107400,1.0069,0.0250,ASAS,V
2453111.6619100,1.0106,0.0630,ASAS,V
2453111.7077400,0.9741,0.0740,ASAS,V
2453111.7427400,1.0042,0.0290,ASAS,V
2453111.7904200,1.0023,0.0280,ASAS,V
2453112.8059600,1.0191,0.0250,ASAS,V
2453113.8812000,0.9913,0.0260,ASAS,V
2453113.9080400,1.0257,0.0260,ASAS,V
2453114.8655900,0.9813,0.0250,ASAS,V
2453115.7961900,0.9895,0.0370,ASAS,V
2453116.7833200,1.0181,0.0240,ASAS,V
2453118.8818800,1.0172,0.0230,ASAS,V
2453122.8100000,1.0042,0.0250,ASAS,V
2453124.8640700,1.0097,0.0230,ASAS,V
2453126.8544100,1.0191,0.0280,ASAS,V
2453128.8231400,1.0371,0.0270,ASAS,V
2453134.7966800,0.9831,0.0280,ASAS,V
2453134.8099000,0.9813,0.0270,ASAS,V
2453144.7372600,0.9977,0.0230,ASAS,V
2453153.9323000,0.9493,0.0270,ASAS,V
2453156.7148300,0.9786,0.0540,ASAS,V
2453162.6808500,1.0060,0.0250,ASAS,V
2453164.7190300,1.0032,0.0270,ASAS,V
2453167.7321900,0.9949,0.0250,ASAS,V
2453169.7076200,1.0361,0.0260,ASAS,V
2453171.8458900,0.9260,0.0510,ASAS,V
2453175.8209900,1.0505,0.0240,ASAS,V
2453177.6764700,1.0106,0.0430,ASAS,V
2453177.7066600,1.0247,0.0330,ASAS,V
2453177.7388100,1.0144,0.0360,ASAS,V
2453177.7665300,1.0361,0.0360,ASAS,V
2453177.7953000,1.0399,0.0370,ASAS,V
2453177.8238400,0.0000,0.0340,ASAS,V
2453177.8525700,1.0332,0.0350,ASAS,V
2453178.6457700,1.0172,0.0270,ASAS,V
2453180.7405700,0.9840,0.0280,ASAS,V
2453183.7301100,1.0219,0.0240,ASAS,V
2453185.6992300,1.0304,0.0270,ASAS,V
2453189.6573300,1.0219,0.0270,ASAS,V
2453191.7442700,1.0088,0.0340,ASAS,V
2453274.5182300,1.0106,0.0330,ASAS,V
2453277.5183300,0.9968,0.0280,ASAS,V
2453279.5582300,0.9904,0.0280,ASAS,V
2453292.5055600,0.9345,0.0470,ASAS,V
2453299.5273300,0.9714,0.0290,ASAS,V
2453409.8857800,0.9931,0.0300,ASAS,V
2453413.8856600,1.0060,0.0440,ASAS,V
2453417.8858100,1.0042,0.0310,ASAS,V
2453421.8769600,1.0051,0.0390,ASAS,V
2453425.8624200,1.0042,0.0320,ASAS,V
2453443.8807100,0.0000,0.0260,ASAS,V
2453446.8942500,0.9311,0.0240,ASAS,V
2453450.8532700,1.0162,0.0400,ASAS,V
2453450.8532700,1.0023,0.0260,ASAS,V
2453453.8266100,1.0116,0.0400,ASAS,V
2453453.8266100,0.9986,0.0270,ASAS,V
2453456.8388400,1.0200,0.0290,ASAS,V
2453463.8047800,1.0014,0.0280,ASAS,V
2453466.8355800,1.0275,0.0290,ASAS,V
2453469.8249100,0.9977,0.0280,ASAS,V
2453475.8040800,1.0238,0.0390,ASAS,V
2453478.7799900,0.9867,0.0340,ASAS,V
2453480.8615500,1.0069,0.0520,ASAS,V
2453482.8528600,0.9741,0.0510,ASAS,V
2453489.8343600,0.9922,0.0420,ASAS,V
2453491.8635600,0.9968,0.0360,ASAS,V
2453495.8648800,1.0380,0.0460,ASAS,V
2453499.7672700,1.0014,0.0370,ASAS,V
2453501.8115100,1.0144,0.0380,ASAS,V
2453504.7331000,1.0106,0.0400,ASAS,V
2453508.8762800,0.9581,0.0240,ASAS,V
2453511.7179400,0.9590,0.0260,ASAS,V
2453516.8914600,0.8974,0.0570,ASAS,V
2453520.7236600,0.9949,0.0350,ASAS,V
2453522.7447400,0.9968,0.0330,ASAS,V
2453524.7756200,1.0583,0.0470,ASAS,V
2453526.8050000,1.0079,0.0320,ASAS,V
2453528.8622200,1.0681,0.0440,ASAS,V
2453538.7054100,1.0266,0.0300,ASAS,V
2453544.6980700,0.9849,0.0370,ASAS,V
2453547.7504400,1.0380,0.0270,ASAS,V
2453554.7170200,1.0134,0.0240,ASAS,V
2453556.7785300,1.0134,0.0260,ASAS,V
2453562.5768900,0.9986,0.0260,ASAS,V
2453564.6217900,1.0228,0.0250,ASAS,V
2453571.6703400,1.0060,0.0290,ASAS,V
2453574.6755600,1.0247,0.0250,ASAS,V
2453576.6840800,1.0060,0.0280,ASAS,V
2453578.6749900,0.9931,0.0300,ASAS,V
2453583.7165400,0.9175,0.0330,ASAS,V
2453585.7526400,0.9546,0.0310,ASAS,V
2453588.5321800,0.9519,0.0280,ASAS,V
2453590.6436400,0.9158,0.0330,ASAS,V
2453592.6226100,0.9678,0.0350,ASAS,V
2453599.6632700,1.0069,0.0270,ASAS,V
2453601.7000500,0.9940,0.0390,ASAS,V
2453604.5050900,1.0014,0.0360,ASAS,V
2453608.5031600,1.0051,0.0270,ASAS,V
2453617.6064000,1.0032,0.0340,ASAS,V
2453620.5171800,1.0247,0.0320,ASAS,V
2453626.6022900,0.9931,0.0280,ASAS,V
2453629.6238000,1.0361,0.0320,ASAS,V
2453631.6197200,0.9822,0.0310,ASAS,V
2453634.5737400,1.0181,0.0290,ASAS,V
2453637.6019800,1.0106,0.0280,ASAS,V
2453641.5521400,1.0051,0.0260,ASAS,V
2453644.5067400,1.0144,0.0340,ASAS,V
2453648.5298800,0.9669,0.0270,ASAS,V
2453654.5150400,0.9183,0.0340,ASAS,V
2453657.5411200,0.9616,0.0300,ASAS,V
2453660.5009900,0.9822,0.0360,ASAS,V
2453662.5240100,0.8770,0.0420,ASAS,V
2453665.5106400,0.9813,0.0310,ASAS,V
2453669.5092300,0.9931,0.0260,ASAS,V
2453673.4984000,0.8230,0.0290,ASAS,V
2453775.8863100,1.0275,0.0330,ASAS,V
2453776.8236200,0.9995,0.0360,ASAS,V
2453776.8260800,1.0342,0.0360,ASAS,V
2453776.8285800,1.0144,0.0360,ASAS,V
2453776.8311100,0.9768,0.0360,ASAS,V
2453776.8335700,0.9678,0.0380,ASAS,V
2453776.8361100,0.9714,0.0370,ASAS,V
2453776.8386400,1.0116,0.0360,ASAS,V
2453776.8411600,0.9795,0.0350,ASAS,V
2453776.8436700,0.9886,0.0340,ASAS,V
2453776.8462100,1.0172,0.0340,ASAS,V
2453776.8487500,1.0257,0.0340,ASAS,V
2453776.8513500,1.0228,0.0330,ASAS,V
2453776.8538300,0.9867,0.0340,ASAS,V
2453776.8563500,0.9804,0.0340,ASAS,V
2453776.8588000,0.9940,0.0340,ASAS,V
2453776.8612900,0.9922,0.0330,ASAS,V
2453776.8638200,1.0088,0.0320,ASAS,V
2453776.8664200,0.9804,0.0330,ASAS,V
2453776.8689200,0.9759,0.0330,ASAS,V
2453776.8715200,0.9380,0.0320,ASAS,V
2453776.8740600,0.9200,0.0320,ASAS,V
2453776.8766400,0.9813,0.0320,ASAS,V
2453776.8790900,0.9995,0.0310,ASAS,V
2453776.8816300,1.0228,0.0310,ASAS,V
2453776.8841300,1.0200,0.0310,ASAS,V
2453776.8865900,1.0023,0.0330,ASAS,V
2453777.8236400,0.9714,0.0360,ASAS,V
2453777.8261700,0.9949,0.0370,ASAS,V
2453777.8286700,1.0313,0.0350,ASAS,V
2453777.8311400,1.0247,0.0370,ASAS,V
2453777.8343800,1.0209,0.0390,ASAS,V
2453777.8376200,1.0323,0.0330,ASAS,V
2453777.8401300,1.0060,0.0340,ASAS,V
2453777.8433500,0.9849,0.0340,ASAS,V
2453777.8465800,1.0275,0.0320,ASAS,V
2453777.8490900,1.0361,0.0320,ASAS,V
2453777.8516000,1.0116,0.0310,ASAS,V
2453777.8541200,0.9986,0.0320,ASAS,V
2453777.8566000,1.0125,0.0320,ASAS,V
2453777.8591000,0.9687,0.0310,ASAS,V
2453777.8615800,0.9904,0.0310,ASAS,V
2453777.8640900,0.9813,0.0330,ASAS,V
2453777.8666000,0.9669,0.0310,ASAS,V
2453777.8690900,1.0023,0.0310,ASAS,V
2453777.8716000,0.9995,0.0320,ASAS,V
2453777.8740800,1.0069,0.0410,ASAS,V
2453777.8773200,0.9831,0.0300,ASAS,V
2453777.8798500,1.0125,0.0300,ASAS,V
2453777.8823600,1.0032,0.0300,ASAS,V
2453777.8848300,0.9995,0.0320,ASAS,V
2453777.8873600,0.9822,0.0330,ASAS,V
2453777.8898600,0.9968,0.0330,ASAS,V
2453778.8202700,0.9813,0.0370,ASAS,V
2453778.8227300,0.9968,0.0360,ASAS,V
2453778.8261500,0.9968,0.0360,ASAS,V
2453778.8285500,0.9696,0.0360,ASAS,V
2453778.8310500,0.9922,0.0350,ASAS,V
2453778.8336000,0.9949,0.0350,ASAS,V
2453778.8361400,0.9741,0.0340,ASAS,V
2453778.8386100,0.9786,0.0340,ASAS,V
2453778.8411800,1.0005,0.0350,ASAS,V
2453778.8437900,0.9831,0.0350,ASAS,V
2453778.8462900,0.9867,0.0320,ASAS,V
2453778.8488000,0.9849,0.0330,ASAS,V
2453778.8513200,1.0014,0.0330,ASAS,V
2453778.8562500,1.0116,0.0330,ASAS,V
2453778.8587400,0.9913,0.0320,ASAS,V
2453778.8612600,0.9940,0.0330,ASAS,V
2453778.8638400,1.0209,0.0320,ASAS,V
2453778.8662800,1.0069,0.0330,ASAS,V
2453778.8695900,0.9741,0.0340,ASAS,V
2453778.8720500,1.0032,0.0320,ASAS,V
2453778.8746000,0.9968,0.0340,ASAS,V
2453778.8779500,1.0088,0.0310,ASAS,V
2453778.8804100,0.9723,0.0320,ASAS,V
2453778.8829600,0.9968,0.0310,ASAS,V
2453778.8854400,0.9913,0.0340,ASAS,V
2453778.8887500,0.9840,0.0310,ASAS,V
2453778.8913400,1.0005,0.0330,ASAS,V
2453779.8188100,1.0257,0.0410,ASAS,V
2453779.8254900,1.0162,0.0370,ASAS,V
2453779.8327600,0.9687,0.0390,ASAS,V
2453779.8360400,0.9546,0.0380,ASAS,V
2453779.8488400,1.0079,0.0360,ASAS,V
2453779.8513800,0.9959,0.0360,ASAS,V
2453779.8566500,0.9940,0.0390,ASAS,V
2453779.8627100,1.0399,0.0380,ASAS,V
2453779.8679200,1.0116,0.0360,ASAS,V
2453779.8738500,1.0106,0.0370,ASAS,V
2453779.8791200,1.0247,0.0410,ASAS,V
2453779.8842900,1.0285,0.0360,ASAS,V
2453779.8895000,1.0285,0.0380,ASAS,V
2453780.8147900,0.9786,0.0380,ASAS,V
2453780.8221500,0.9959,0.0350,ASAS,V
2453780.8299900,1.0042,0.0360,ASAS,V
2453780.8435300,0.9831,0.0350,ASAS,V
2453780.8487300,1.0304,0.0340,ASAS,V
2453780.8538800,0.9986,0.0340,ASAS,V
2453780.8591100,1.0088,0.0330,ASAS,V
2453781.8107000,0.9741,0.0380,ASAS,V
2453781.8165000,0.0000,0.0370,ASAS,V
2453781.8232600,0.9741,0.0370,ASAS,V
2453781.8297400,0.9831,0.0330,ASAS,V
2453781.8349300,1.0191,0.0370,ASAS,V
2453781.8400000,1.0294,0.0340,ASAS,V
2453781.8461500,1.0371,0.0340,ASAS,V
2453781.8520300,1.0051,0.0330,ASAS,V
2453781.8579900,1.0428,0.0350,ASAS,V
2453781.8630900,0.9723,0.0360,ASAS,V
2453781.8683300,0.9895,0.0320,ASAS,V
2453781.8736000,0.9750,0.0350,ASAS,V
2453781.8789400,1.0428,0.0350,ASAS,V
2453781.8840900,1.0228,0.0330,ASAS,V
2453782.8717900,0.8706,0.0320,ASAS,V
2453782.8750000,1.0014,0.0330,ASAS,V
2453782.8775300,0.0000,0.0300,ASAS,V
2453782.8800600,0.9813,0.0310,ASAS,V
2453782.8825900,1.0144,0.0330,ASAS,V
2453791.8736100,1.0153,0.0360,ASAS,V
2453795.8750700,0.9732,0.0280,ASAS,V
2453799.8625400,0.9528,0.0290,ASAS,V
2453803.8631500,0.9415,0.0370,ASAS,V
2453806.8726000,0.9607,0.0280,ASAS,V
2453810.8634200,1.0042,0.0320,ASAS,V
2453818.8445500,1.0247,0.0310,ASAS,V
2453821.8571800,1.0191,0.0300,ASAS,V
2453824.8558600,1.0125,0.0310,ASAS,V
2453827.8456800,0.9977,0.0270,ASAS,V
2453830.8673800,0.9876,0.0310,ASAS,V
2453833.8242600,0.9986,0.0290,ASAS,V
2453836.8169200,0.9581,0.0300,ASAS,V
2453848.8417200,0.9858,0.0470,ASAS,V
2453851.7769000,1.0014,0.0290,ASAS,V
2453853.8384600,0.9867,0.0280,ASAS,V
2453856.7672400,1.0228,0.0360,ASAS,V
2453858.8542600,1.0323,0.0380,ASAS,V
2453861.7511800,1.0060,0.0290,ASAS,V
2453863.7854100,1.0209,0.0280,ASAS,V
2453865.7701700,0.9895,0.0280,ASAS,V
2453867.7751300,1.0032,0.0370,ASAS,V
2453872.7889500,0.9049,0.0360,ASAS,V
2453875.9040800,0.9285,0.0290,ASAS,V
2453879.7344400,0.9303,0.0560,ASAS,V
2453881.7592800,0.9759,0.0310,ASAS,V
2453886.8807600,1.0116,0.0300,ASAS,V
2453889.6902200,1.0371,0.0400,ASAS,V
2453891.7172500,0.9913,0.0260,ASAS,V
2453893.7059400,0.9986,0.0270,ASAS,V
2453901.7348900,0.9895,0.0310,ASAS,V
2453903.7395700,1.0153,0.0290,ASAS,V
2453905.7408200,1.0106,0.0380,ASAS,V
2453907.7531700,1.0014,0.0340,ASAS,V
2453909.8640100,1.0238,0.0310,ASAS,V
2453913.8193500,0.9777,0.0310,ASAS,V
2454139.8802900,1.0134,0.0280,ASAS,V
2454146.8830500,1.0285,0.0400,ASAS,V
2454152.8826600,1.0380,0.0310,ASAS,V
2454156.8795100,0.9940,0.0360,ASAS,V
2454160.8745100,0.9406,0.0370,ASAS,V
2454164.8582600,0.9158,0.0370,ASAS,V
2454168.8660200,0.9867,0.0280,ASAS,V
2454174.8543500,0.9922,0.0270,ASAS,V
2454177.8778800,1.0172,0.0270,ASAS,V
2454181.8457400,0.9858,0.0460,ASAS,V
2454184.8882100,1.0106,0.0600,ASAS,V
2454188.8737300,1.0106,0.0310,ASAS,V
2454191.8219300,1.0209,0.0280,ASAS,V
2454194.8084500,1.0134,0.0280,ASAS,V
2454202.8374400,0.9949,0.0310,ASAS,V
2454205.7961700,0.9959,0.0440,ASAS,V
2454208.8826200,1.0097,0.0420,ASAS,V
2454213.8904900,1.0371,0.0300,ASAS,V
2454227.8190200,1.0097,0.0290,ASAS,V
2454229.8122500,1.0069,0.0260,ASAS,V
2454231.8113900,0.9502,0.0340,ASAS,V
2454233.8249900,0.9714,0.0300,ASAS,V
2454238.7850800,0.9406,0.0340,ASAS,V
2454245.7057800,1.0399,0.0410,ASAS,V
2454247.6859400,1.0079,0.0270,ASAS,V
2454255.7398500,1.0447,0.0310,ASAS,V
2454258.6691000,1.0144,0.0250,ASAS,V
2454268.6114600,0.9669,0.0510,ASAS,V
2454273.8048800,0.9977,0.0270,ASAS,V
2454282.7000400,1.0720,0.0500,ASAS,V
2454284.7043300,1.0200,0.0290,ASAS,V
2454286.6967800,1.0294,0.0500,ASAS,V
2454290.6960300,0.9922,0.0400,ASAS,V
2454292.6424000,1.0294,0.0300,ASAS,V
2454296.6408100,1.0390,0.0300,ASAS,V
2454298.6461900,1.0162,0.0300,ASAS,V
2454300.6122200,1.0304,0.0430,ASAS,V
2454302.6571900,0.9922,0.0290,ASAS,V
2454304.6042900,0.9415,0.0280,ASAS,V
2454309.6177000,0.9449,0.0420,ASAS,V
2454311.6648700,0.9554,0.0290,ASAS,V
2454314.7039600,0.9607,0.0280,ASAS,V
2454317.5611300,0.9931,0.0280,ASAS,V
2454330.5877000,1.0361,0.0410,ASAS,V
2454338.6001100,1.0275,0.0360,ASAS,V
2454340.6610500,0.9858,0.0330,ASAS,V
2454342.6544900,1.0304,0.0820,ASAS,V
2454344.6548000,0.9723,0.0600,ASAS,V
2454346.6518900,0.9986,0.0430,ASAS,V
2454348.6610700,1.0005,0.0310,ASAS,V
2454351.5076500,1.0125,0.0310,ASAS,V
2454353.6088900,1.0209,0.0260,ASAS,V
2454356.5049800,0.9876,0.0280,ASAS,V
2454358.5094400,1.0294,0.0260,ASAS,V
2454364.5082900,0.0000,0.0280,ASAS,V
2454367.5977900,1.0238,0.0320,ASAS,V
2454372.5378500,0.9977,0.0410,ASAS,V
2454375.5681600,0.9795,0.0300,ASAS,V
2454377.5698500,0.9183,0.0300,ASAS,V
2454380.5316500,0.9493,0.0500,ASAS,V
2454383.5238300,0.9363,0.0270,ASAS,V
2454386.5098700,0.9458,0.0260,ASAS,V
2454392.5117400,1.0153,0.0320,ASAS,V
2454511.8800500,1.0219,0.0280,ASAS,V
2454518.8804400,1.0342,0.0330,ASAS,V
2454522.8833700,0.9200,0.0260,ASAS,V
2454529.8638600,0.8950,0.0270,ASAS,V
2454533.8823000,0.9876,0.0330,ASAS,V
2454537.8467500,0.9705,0.0270,ASAS,V
2454540.8716800,1.0042,0.0320,ASAS,V
2454547.8701100,1.0023,0.0290,ASAS,V
2454559.8399500,0.9840,0.0320,ASAS,V
2454562.8381600,1.0069,0.0260,ASAS,V
2454565.8255600,1.0153,0.0310,ASAS,V
2454568.8181200,0.9913,0.0400,ASAS,V
2454571.7861400,0.9931,0.0310,ASAS,V
2454573.8365700,1.0051,0.0300,ASAS,V
2454575.8249400,1.0032,0.0320,ASAS,V
2454578.8463100,1.0125,0.0330,ASAS,V
2454583.8359800,0.9995,0.0290,ASAS,V
2454586.8607700,1.0181,0.0350,ASAS,V
2454589.7717400,1.0005,0.0330,ASAS,V
2454592.7525500,0.9886,0.0260,ASAS,V
2454594.8450300,0.9217,0.0260,ASAS,V
2454597.7370300,0.9397,0.0270,ASAS,V
2454602.7425500,0.9363,0.0290,ASAS,V
2454610.7662900,1.0042,0.0310,ASAS,V
2454612.7683900,0.9986,0.0390,ASAS,V
2454616.9059200,0.9949,0.0350,ASAS,V
2454620.6985400,0.9678,0.0560,ASAS,V
2454622.8443400,1.0181,0.0350,ASAS,V
2454627.6898900,1.0042,0.0310,ASAS,V
2454629.6804300,0.9795,0.0280,ASAS,V
2454631.6947400,0.9886,0.0290,ASAS,V
2454639.7265800,1.0181,0.0490,ASAS,V
2454641.7336500,1.0005,0.0280,ASAS,V
2454643.7326700,1.0200,0.0330,ASAS,V
2454645.7453700,0.9840,0.0310,ASAS,V
2454647.7834800,1.0219,0.0320,ASAS,V
2454649.8267400,0.9977,0.0420,ASAS,V
2454652.5985300,1.0088,0.0270,ASAS,V
2454654.6331000,1.0125,0.0300,ASAS,V
2454656.6370100,0.9968,0.0330,ASAS,V
2454658.6816600,0.9968,0.0360,ASAS,V
2454664.6980100,0.9977,0.0350,ASAS,V
2454666.7202400,0.9572,0.0320,ASAS,V
2454670.6718800,0.9563,0.0350,ASAS,V
2454672.6954900,0.9502,0.0260,ASAS,V
2454681.6476600,0.9977,0.0270,ASAS,V
2454683.6447700,0.9940,0.0320,ASAS,V
2454685.6143100,1.0172,0.0330,ASAS,V
2454693.5387100,1.0294,0.0360,ASAS,V
2454697.6148800,1.0418,0.0280,ASAS,V
2454701.6117700,1.0257,0.0270,ASAS,V
2454703.6179200,1.0457,0.0310,ASAS,V
2454705.6498800,1.0144,0.0330,ASAS,V
2454708.6064900,1.0294,0.0300,ASAS,V
2454710.6241500,1.0023,0.0450,ASAS,V
2454720.6285000,1.0476,0.0340,ASAS,V
2454724.5353500,1.0390,0.0380,ASAS,V
2454726.5926500,1.0285,0.0410,ASAS,V
2454729.5856700,0.9913,0.0300,ASAS,V
2454731.6072100,0.9795,0.0330,ASAS,V
2454737.5499900,1.0014,0.0290,ASAS,V
2454740.5394900,0.9484,0.0310,ASAS,V
2454747.5280600,0.9389,0.0370,ASAS,V
2454754.5143000,1.0069,0.0340,ASAS,V
2454757.5115000,0.9913,0.0440,ASAS,V
2454760.5126400,0.9687,0.0380,ASAS,V
2454766.4973600,1.0351,0.0370,ASAS,V
2454873.8879000,0.9959,0.0590,ASAS,V
2454884.8672900,0.9226,0.0320,ASAS,V
2454888.8579700,0.9458,0.0490,ASAS,V
2454892.8571800,0.9363,0.0400,ASAS,V
2454905.8496500,1.0247,0.0440,ASAS,V
2454916.8460900,0.9876,0.0400,ASAS,V
2454919.8635800,1.0275,0.0370,ASAS,V
2454927.8765100,1.0032,0.0390,ASAS,V
2454930.8533000,0.9904,0.0590,ASAS,V
2454933.7979200,1.0060,0.0540,ASAS,V
2454937.8742700,1.0125,0.0490,ASAS,V
2454940.8044300,1.0191,0.0420,ASAS,V
2454946.7851600,1.0023,0.0380,ASAS,V
2454951.7933000,1.0304,0.0390,ASAS,V
2454954.7568500,1.0247,0.0440,ASAS,V
2454965.7968800,0.9714,0.0560,ASAS,V
2454967.8367300,0.9423,0.0480,ASAS,V
2454985.7005800,1.0390,0.0370,ASAS,V
2454987.7093300,0.9840,0.0440,ASAS,V
2454992.8129000,0.9876,0.0430,ASAS,V
2455009.6655400,0.9968,0.0480,ASAS,V
2455012.7115900,1.0323,0.0450,ASAS,V
2455014.6571500,0.9858,0.0390,ASAS,V
2455019.6497900,0.9977,0.0540,ASAS,V
2455021.6647500,1.0125,0.0410,ASAS,V
2455023.6659700,1.0023,0.0440,ASAS,V
2455025.6760500,0.9986,0.0480,ASAS,V
2455037.6485000,0.9528,0.0360,ASAS,V
2455039.6121700,0.9337,0.0380,ASAS,V
2455041.5928100,1.0005,0.0380,ASAS,V
2455048.6157200,1.0219,0.0390,ASAS,V
2455057.6419300,1.0285,0.0610,ASAS,V
2455063.6610100,1.0042,0.0420,ASAS,V
2455066.6736800,1.0191,0.0580,ASAS,V
2455068.5940900,1.0051,0.0590,ASAS,V
2455074.5544600,0.9795,0.0960,ASAS,V
2455080.6216300,1.0428,0.0910,ASAS,V
2455086.6071800,1.0125,0.0490,ASAS,V
2455088.6198400,1.0219,0.0460,ASAS,V
2455093.5550400,1.0238,0.0460,ASAS,V
2455101.5917800,0.9158,0.0550,ASAS,V
2455104.5847000,0.9337,0.0410,ASAS,V
2455107.5517700,0.9057,0.0610,ASAS,V
2455129.5113200,1.0257,0.0480,ASAS,V
2457070.1677200,1.0018,0.0060,ASASSN,V
2457071.1562500,1.0139,0.0060,ASASSN,V
2457071.1576600,1.0037,0.0070,ASASSN,V
2457072.1628200,1.0102,0.0060,ASASSN,V
2457072.1642400,1.0205,0.0060,ASASSN,V
2457074.1574400,1.0195,0.0060,ASASSN,V
2457074.1588500,1.0205,0.0060,ASASSN,V
2457078.1336400,1.0167,0.0060,ASASSN,V
2457078.1351500,1.0177,0.0060,ASASSN,V
2457079.1309700,1.0148,0.0060,ASASSN,V
2457079.1325600,1.0158,0.0060,ASASSN,V
2457085.1316300,1.0318,0.0070,ASASSN,V
2457103.1241600,1.0055,0.0060,ASASSN,V
2457103.1257500,0.9982,0.0050,ASASSN,V
2457104.1210800,1.0130,0.0060,ASASSN,V
2457104.1227300,1.0148,0.0060,ASASSN,V
2457106.1152800,0.9991,0.0060,ASASSN,V
2457106.1169000,1.0055,0.0060,ASASSN,V
2457107.1124000,1.0046,0.0060,ASASSN,V
2457107.1140200,1.0074,0.0060,ASASSN,V
2457109.1083900,1.0205,0.0060,ASASSN,V
2457111.1008900,0.9917,0.0060,ASASSN,V
2457111.1025000,1.0009,0.0060,ASASSN,V
2457114.1084800,1.0046,0.0060,ASASSN,V
2457114.1100600,1.0148,0.0060,ASASSN,V
2457115.0893300,1.0177,0.0060,ASASSN,V
2457115.0909000,1.0130,0.0070,ASASSN,V
2457133.0509700,0.9524,0.0060,ASASSN,V
2457133.0526100,0.9497,0.0060,ASASSN,V
2457136.0310100,0.9264,0.0060,ASASSN,V
2457136.0326100,0.9358,0.0060,ASASSN,V
2457137.0423600,0.9585,0.0050,ASASSN,V
2457137.0438900,0.9410,0.0050,ASASSN,V
2457155.9857100,1.0299,0.0060,ASASSN,V
2457155.9873700,1.0318,0.0060,ASASSN,V
2457161.9942100,1.0000,0.0060,ASASSN,V
2457161.9957900,1.0037,0.0060,ASASSN,V
2457162.9628400,1.0065,0.0060,ASASSN,V
2457162.9643500,1.0065,0.0060,ASASSN,V
2457166.9961400,0.9863,0.0060,ASASSN,V
2457166.9977300,0.9927,0.0060,ASASSN,V
2457172.9404700,1.0009,0.0070,ASASSN,V
2457172.9420100,0.9991,0.0070,ASASSN,V
2457179.9718200,1.0093,0.0050,ASASSN,V
2457179.9734200,1.0037,0.0070,ASASSN,V
2457184.9438800,1.0000,0.0060,ASASSN,V
2457184.9454400,0.9982,0.0060,ASASSN,V
2457189.9188400,0.9781,0.0090,ASASSN,V
2457189.9203600,1.0205,0.0070,ASASSN,V
2457190.9272500,0.9854,0.0080,ASASSN,V
2457191.9382000,1.0065,0.0060,ASASSN,V
2457191.9395600,1.0074,0.0060,ASASSN,V
2457193.9333000,0.9972,0.0060,ASASSN,V
2457193.9348300,0.9945,0.0050,ASASSN,V
2457194.9283300,0.9991,0.0060,ASASSN,V
2457195.9232800,1.0102,0.0060,ASASSN,V
2457195.9248300,0.9936,0.0060,ASASSN,V
2457196.9265400,1.0028,0.0060,ASASSN,V
2457196.9280600,0.9972,0.0060,ASASSN,V
2457201.8956400,0.9428,0.0060,ASASSN,V
2457201.8971900,0.9238,0.0060,ASASSN,V
2457206.8959300,0.9393,0.0060,ASASSN,V
2457206.8974900,0.9350,0.0060,ASASSN,V
2457209.8514000,0.9393,0.0060,ASASSN,V
2457209.8530900,0.9402,0.0060,ASASSN,V
2457215.8404900,0.9963,0.0060,ASASSN,V
2457215.8420100,1.0102,0.0060,ASASSN,V
2457222.8084100,0.9917,0.0060,ASASSN,V
2457222.8099500,1.0065,0.0060,ASASSN,V
2457228.7765900,1.0167,0.0060,ASASSN,V
2457228.7780200,0.9991,0.0060,ASASSN,V
2457228.7794400,1.0177,0.0060,ASASSN,V
2457235.8073300,1.0252,0.0070,ASASSN,V
2457235.8087800,1.0242,0.0070,ASASSN,V
2457237.8025700,1.0111,0.0060,ASASSN,V
2457237.8040000,0.9972,0.0060,ASASSN,V
2457242.7766500,0.9836,0.0060,ASASSN,V
2457242.7780800,1.0055,0.0060,ASASSN,V
2457243.7765300,0.9963,0.0060,ASASSN,V
2457243.7779400,0.9890,0.0060,ASASSN,V
2457244.7950700,0.9991,0.0060,ASASSN,V
2457244.7965100,0.9991,0.0070,ASASSN,V
2457245.7692800,1.0009,0.0060,ASASSN,V
2457245.7706700,0.9899,0.0070,ASASSN,V
2457246.7715000,1.0148,0.0060,ASASSN,V
2457246.7729200,1.0130,0.0060,ASASSN,V
2457247.7653800,1.0205,0.0130,ASASSN,V
2457247.7668400,0.9881,0.0090,ASASSN,V
2457250.7607500,1.0037,0.0070,ASASSN,V
2457250.7621600,1.0009,0.0070,ASASSN,V
2457251.7595400,0.9982,0.0060,ASASSN,V
2457251.7609700,0.9927,0.0060,ASASSN,V
2457448.1601400,1.0280,0.0070,ASASSN,V
2457448.1613700,1.0205,0.0070,ASASSN,V
2457448.1626300,1.0214,0.0070,ASASSN,V
2457453.1465600,1.0055,0.0060,ASASSN,V
2457453.1478200,1.0139,0.0060,ASASSN,V
2457453.1490700,1.0093,0.0060,ASASSN,V
2457455.8155900,0.9945,0.0060,ASASSN,V
2457455.8168800,0.9772,0.0060,ASASSN,V
2457455.8181700,0.9781,0.0060,ASASSN,V
2457456.8148200,0.9899,0.0060,ASASSN,V
2457456.8161000,0.9863,0.0060,ASASSN,V
2457456.8173800,0.9701,0.0060,ASASSN,V
2457458.8710100,0.9790,0.0070,ASASSN,V
2457458.8723000,0.9854,0.0060,ASASSN,V
2457458.8735700,0.9754,0.0060,ASASSN,V
2457462.8181700,0.9927,0.0060,ASASSN,V
2457462.8194600,0.9954,0.0070,ASASSN,V
2457462.8207500,0.9908,0.0060,ASASSN,V
2457466.1306900,1.0009,0.0060,ASASSN,V
2457466.1319700,0.9982,0.0060,ASASSN,V
2457466.1332300,0.9872,0.0060,ASASSN,V
2457469.7830400,1.0148,0.0110,ASASSN,V
2457469.7843300,1.0111,0.0090,ASASSN,V
2457469.7856100,1.0510,0.0120,ASASSN,V
2457472.1378600,1.0214,0.0070,ASASSN,V
2457472.1391100,1.0242,0.0060,ASASSN,V
2457480.8961400,1.0177,0.0070,ASASSN,V
2457480.8974400,1.0252,0.0060,ASASSN,V
2457480.8987300,1.0318,0.0070,ASASSN,V
2457486.8680200,1.0065,0.0060,ASASSN,V
2457486.8693100,0.9954,0.0070,ASASSN,V
2457486.8706000,1.0177,0.0070,ASASSN,V
2457491.0595600,0.9410,0.0060,ASASSN,V
2457491.0608100,0.9307,0.0060,ASASSN,V
2457491.0620600,0.9462,0.0070,ASASSN,V
2457494.0868300,0.9515,0.0060,ASASSN,V
2457494.0881000,0.9585,0.0060,ASASSN,V
2457494.0893600,0.9576,0.0050,ASASSN,V
2457501.0366400,0.9647,0.0070,ASASSN,V
2457501.0379000,0.9736,0.0070,ASASSN,V
2457514.0000500,1.0074,0.0060,ASASSN,V
2457514.0013100,0.9972,0.0060,ASASSN,V
2457520.9800000,1.0018,0.0060,ASASSN,V
2457520.9812600,1.0177,0.0060,ASASSN,V
2457520.9825200,1.0028,0.0060,ASASSN,V
2457529.7083200,1.0009,0.0070,ASASSN,V
2457529.7096200,1.0028,0.0070,ASASSN,V
2457529.7110000,1.0093,0.0070,ASASSN,V
2457536.8692300,0.9982,0.0070,ASASSN,V
2457536.8705200,0.9982,0.0060,ASASSN,V
2457536.8718200,1.0111,0.0060,ASASSN,V
2457539.9758400,1.0046,0.0060,ASASSN,V
2457539.9771000,0.9799,0.0070,ASASSN,V
2457539.9783600,0.9845,0.0070,ASASSN,V
2457546.9670000,1.0028,0.0060,ASASSN,V
2457546.9682700,1.0009,0.0060,ASASSN,V
2457546.9695300,1.0055,0.0060,ASASSN,V
2457547.9635100,1.0167,0.0060,ASASSN,V
2457547.9647800,1.0046,0.0060,ASASSN,V
2457547.9660300,1.0037,0.0060,ASASSN,V
2457551.6903000,1.0055,0.0090,ASASSN,V
2457551.6916000,1.0093,0.0090,ASASSN,V
2457551.6929000,1.0083,0.0100,ASASSN,V
2457554.8282500,1.0009,0.0070,ASASSN,V
2457554.8295000,1.0037,0.0070,ASASSN,V
2457554.8307800,1.0120,0.0080,ASASSN,V
2457562.7289600,0.0000,99.9900,ASASSN,V
2457562.7302600,0.0000,99.9900,ASASSN,V
2457562.7315100,0.9854,0.0170,ASASSN,V
2457565.9060300,0.9471,0.0090,ASASSN,V
2457565.9072900,0.9462,0.0070,ASASSN,V
2457565.9085500,0.9350,0.0070,ASASSN,V
2457567.7716100,0.9550,0.0070,ASASSN,V
2457567.7729000,0.9471,0.0070,ASASSN,V
2457567.7741900,0.9559,0.0070,ASASSN,V
2457568.7340700,0.9568,0.0060,ASASSN,V
2457568.7353400,0.9674,0.0070,ASASSN,V
2457568.7366300,0.9594,0.0070,ASASSN,V
2457575.8835700,0.9808,0.0060,ASASSN,V
2457575.8848300,0.9799,0.0060,ASASSN,V
2457575.8861000,0.9772,0.0070,ASASSN,V
2457576.5461800,1.0120,0.0100,ASASSN,V
2457576.5474700,1.0158,0.0080,ASASSN,V
2457576.5487500,0.9710,0.0150,ASASSN,V
2457590.6757800,1.0233,0.0070,ASASSN,V
2457590.6770700,1.0102,0.0060,ASASSN,V
2457590.6783200,1.0280,0.0070,ASASSN,V
2457592.8267900,1.0280,0.0060,ASASSN,V
2457592.8280400,1.0009,0.0060,ASASSN,V
2457592.8293200,1.0028,0.0060,ASASSN,V
2457597.8180300,1.0205,0.0060,ASASSN,V
2457597.8192900,1.0148,0.0060,ASASSN,V
2457597.8205400,1.0093,0.0060,ASASSN,V
2457600.7904400,1.0000,0.0060,ASASSN,V
2457600.7917000,0.9917,0.0060,ASASSN,V
2457600.7929500,0.9927,0.0060,ASASSN,V
2457602.8009300,1.0065,0.0060,ASASSN,V
2457602.8021800,0.9917,0.0060,ASASSN,V
2457602.8034300,0.9908,0.0060,ASASSN,V
2457603.7776300,1.0018,0.0060,ASASSN,V
2457603.7788900,1.0037,0.0060,ASASSN,V
2457603.7801500,0.9908,0.0060,ASASSN,V
2457604.5552500,1.0000,0.0070,ASASSN,V
2457604.5565400,0.9963,0.0070,ASASSN,V
2457604.5577900,1.0018,0.0060,ASASSN,V
2457606.6152800,0.9854,0.0070,ASASSN,V
2457606.6165700,0.9781,0.0060,ASASSN,V
2457606.6178900,0.9963,0.0070,ASASSN,V
2457608.6436800,1.0028,0.0060,ASASSN,V
2457609.5824600,1.0009,0.0060,ASASSN,V
2457609.5837500,1.0055,0.0070,ASASSN,V
2457609.5850400,1.0000,0.0060,ASASSN,V
2457611.7655800,1.0028,0.0070,ASASSN,V
2457611.7668400,1.0000,0.0060,ASASSN,V
2457611.7680900,1.0028,0.0060,ASASSN,V
2457616.7560200,0.9936,0.0090,ASASSN,V
2457617.5813100,1.0009,0.0060,ASASSN,V
2457617.5825600,1.0055,0.0060,ASASSN,V
2457617.5838400,1.0009,0.0060,ASASSN,V
2457620.6754300,0.9972,0.0060,ASASSN,V
2457620.6767200,0.9945,0.0060,ASASSN,V
2457620.6780100,1.0177,0.0070,ASASSN,V
2457621.5508100,1.0083,0.0060,ASASSN,V
2457621.5520500,1.0186,0.0060,ASASSN,V
2457621.5533600,1.0271,0.0060,ASASSN,V
2457623.5085600,1.0290,0.0070,ASASSN,V
2457623.5098400,1.0195,0.0070,ASASSN,V
2457623.5111300,1.0356,0.0070,ASASSN,V
2457629.6333300,0.9945,0.0070,ASASSN,V
2457629.6346100,0.9945,0.0070,ASASSN,V
2457629.6358600,1.0037,0.0060,ASASSN,V
2457633.6009800,1.0055,0.0060,ASASSN,V
2457633.6022600,0.9890,0.0070,ASASSN,V
2457633.6036100,1.0018,0.0070,ASASSN,V
2457637.5197800,0.9315,0.0070,ASASSN,V
2457637.5210300,0.9462,0.0080,ASASSN,V
2457637.5223000,0.9281,0.0080,ASASSN,V
2457644.6040200,0.9333,0.0080,ASASSN,V
2457644.6053000,0.9281,0.0090,ASASSN,V
2457644.6065900,0.9445,0.0110,ASASSN,V
2457645.5842100,0.9445,0.0070,ASASSN,V
2457645.5854700,0.9264,0.0070,ASASSN,V
2457645.5867600,0.9315,0.0070,ASASSN,V
2457649.4995100,1.0290,0.0070,ASASSN,V
2457649.5008300,1.0233,0.0070,ASASSN,V
2457649.5021100,1.0318,0.0070,ASASSN,V
2457652.5160200,1.0195,0.0060,ASASSN,V
2457652.5173100,1.0214,0.0060,ASASSN,V
2457652.5185500,1.0093,0.0070,ASASSN,V
2457656.5639000,1.0009,0.0060,ASASSN,V
2457656.5651800,1.0158,0.0070,ASASSN,V
2457656.5664900,1.0130,0.0060,ASASSN,V
2457658.5415700,1.0000,0.0060,ASASSN,V
2457658.5428600,1.0046,0.0060,ASASSN,V
2457658.5441400,0.9917,0.0060,ASASSN,V
2457661.5152200,1.0186,0.0070,ASASSN,V
2457661.5165100,1.0195,0.0070,ASASSN,V
2457661.5177900,1.0055,0.0070,ASASSN,V
2457664.5044600,1.0130,0.0070,ASASSN,V
2457664.5057500,1.0065,0.0060,ASASSN,V
2457664.5070400,1.0177,0.0060,ASASSN,V
2457671.5138600,1.0148,0.0070,ASASSN,V
2457671.5151200,1.0120,0.0060,ASASSN,V
2457671.5163900,1.0139,0.0060,ASASSN,V
2457676.5018900,1.0018,0.0070,ASASSN,V
2457676.5031600,0.9936,0.0060,ASASSN,V
2457676.5044400,1.0046,0.0070,ASASSN,V
2457788.8845700,0.9171,0.0080,ASASSN,V
2457788.8858800,0.9230,0.0070,ASASSN,V
2457790.8834000,0.9264,0.0070,ASASSN,V
2457790.8847200,0.9324,0.0070,ASASSN,V
2457790.8860300,0.9112,0.0070,ASASSN,V
2457791.8789800,0.9656,0.0060,ASASSN,V
2457791.8802800,0.9376,0.0070,ASASSN,V
2457791.8815500,0.9629,0.0060,ASASSN,V
2457795.8826700,1.0000,0.0070,ASASSN,V
2457795.8839700,0.9808,0.0080,ASASSN,V
2457795.8852700,1.0148,0.0070,ASASSN,V
2457797.8855600,1.0214,0.0070,ASASSN,V
2457797.8868700,1.0148,0.0060,ASASSN,V
2457798.8809100,0.9991,0.0060,ASASSN,V
2457798.8822200,1.0102,0.0060,ASASSN,V
2457798.8835300,0.9854,0.0070,ASASSN,V
2457800.8717000,0.9945,0.0060,ASASSN,V
2457800.8729900,0.9917,0.0060,ASASSN,V
2457800.8743000,1.0009,0.0060,ASASSN,V
2457802.8825400,0.9908,0.0070,ASASSN,V
2457802.8838400,1.0111,0.0060,ASASSN,V
2457817.1542100,0.9799,0.0070,ASASSN,V
2457817.1554900,0.9854,0.0060,ASASSN,V
2457817.1567600,0.9790,0.0070,ASASSN,V
2457818.1506600,0.9927,0.0060,ASASSN,V
2457818.1519400,0.9863,0.0060,ASASSN,V
2457818.1532200,0.9982,0.0060,ASASSN,V
2457820.1473900,0.9808,0.0060,ASASSN,V
2457820.1487100,0.9808,0.0060,ASASSN,V
2457820.1499700,0.9863,0.0050,ASASSN,V
2457823.8097400,0.9982,0.0070,ASASSN,V
2457823.8110600,0.9982,0.0060,ASASSN,V
2457823.8123700,1.0148,0.0060,ASASSN,V
2457825.8649900,1.0148,0.0060,ASASSN,V
2457825.8663000,1.0139,0.0060,ASASSN,V
2457825.8676000,1.0055,0.0070,ASASSN,V
2457829.1425500,1.0074,0.0060,ASASSN,V
2457829.1438300,1.0120,0.0060,ASASSN,V
2457829.1451200,1.0083,0.0070,ASASSN,V
2457836.1285900,1.0028,0.0060,ASASSN,V
2457836.1298600,1.0093,0.0060,ASASSN,V
2457836.1311300,0.9963,0.0070,ASASSN,V
2457836.8574500,0.9982,0.0070,ASASSN,V
2457836.8587700,1.0242,0.0060,ASASSN,V
2457836.8600600,1.0148,0.0060,ASASSN,V
2457838.7685100,1.0009,0.0060,ASASSN,V
2457838.7698400,1.0102,0.0060,ASASSN,V
2457838.7711500,1.0111,0.0060,ASASSN,V
2457839.7698500,1.0205,0.0060,ASASSN,V
2457839.7712900,1.0148,0.0070,ASASSN,V
2457839.7727200,1.0111,0.0060,ASASSN,V
2457840.7812200,0.9872,0.0070,ASASSN,V
2457840.7839300,1.0177,0.0070,ASASSN,V
2457840.7865400,1.0083,0.0060,ASASSN,V
2457843.8262100,1.0037,0.0070,ASASSN,V
2457846.0941000,1.0111,0.0060,ASASSN,V
2457846.0953700,1.0120,0.0060,ASASSN,V
2457846.0966500,1.0074,0.0060,ASASSN,V
2457847.0903200,1.0186,0.0060,ASASSN,V
2457847.0915900,1.0093,0.0070,ASASSN,V
2457847.0928600,1.0102,0.0060,ASASSN,V
2457847.8670200,1.0271,0.0070,ASASSN,V
2457847.8683100,1.0186,0.0070,ASASSN,V
2457847.8696200,1.0261,0.0070,ASASSN,V
2457853.0668900,0.9480,0.0060,ASASSN,V
2457853.0681600,0.9410,0.0070,ASASSN,V
2457853.0694300,0.9445,0.0060,ASASSN,V
2457855.7259100,0.9515,0.0080,ASASSN,V
2457855.7271500,0.9621,0.0070,ASASSN,V
2457855.7284100,0.9393,0.0080,ASASSN,V
2457857.8377000,0.9256,0.0100,ASASSN,V
2457857.8389700,0.9230,0.0090,ASASSN,V
2457857.8402300,0.9559,0.0110,ASASSN,V
2457863.0998700,0.9594,0.0070,ASASSN,V
2457863.1011400,0.9692,0.0070,ASASSN,V
2457863.1024100,0.9656,0.0060,ASASSN,V
2457863.7130500,0.9568,0.0070,ASASSN,V
2457863.7143200,0.9454,0.0070,ASASSN,V
2457863.7155900,0.9515,0.0070,ASASSN,V
2457866.8778900,1.0046,0.0070,ASASSN,V
2457866.8791400,0.9982,0.0060,ASASSN,V
2457866.8804100,1.0009,0.0070,ASASSN,V
2457868.8345600,1.0167,0.0070,ASASSN,V
2457868.8358400,1.0102,0.0070,ASASSN,V
2457868.8371200,1.0046,0.0060,ASASSN,V
2457877.0085900,1.0148,0.0060,ASASSN,V
2457877.0098600,1.0065,0.0060,ASASSN,V
2457877.0111200,1.0028,0.0060,ASASSN,V
2457877.7657200,1.0242,0.0070,ASASSN,V
2457877.7669700,1.0120,0.0070,ASASSN,V
2457877.7682300,1.0205,0.0070,ASASSN,V
2457879.0034400,1.0167,0.0060,ASASSN,V
2457879.0047100,1.0055,0.0060,ASASSN,V
2457879.0059900,1.0055,0.0060,ASASSN,V
2457883.0013100,1.0158,0.0070,ASASSN,V
2457883.0025900,1.0205,0.0060,ASASSN,V
2457884.0015200,1.0261,0.0060,ASASSN,V
2457884.0027900,1.0252,0.0070,ASASSN,V
2457884.0040500,1.0252,0.0070,ASASSN,V
2457889.8714800,0.9854,0.0060,ASASSN,V
2457889.8727700,0.9701,0.0060,ASASSN,V
2457889.8740200,0.9799,0.0060,ASASSN,V
2457893.0167700,0.9899,0.0060,ASASSN,V
2457893.0180400,0.9954,0.0060,ASASSN,V
2457893.0193100,0.9863,0.0060,ASASSN,V
2457893.9678500,0.9899,0.0060,ASASSN,V
2457893.9691200,0.9963,0.0060,ASASSN,V
2457893.9704000,0.9854,0.0060,ASASSN,V
2457898.0041500,0.9872,0.0050,ASASSN,V
2457898.0055200,0.9872,0.0060,ASASSN,V
2457898.0068000,0.9827,0.0060,ASASSN,V
2457899.0046700,0.9991,0.0060,ASASSN,V
2457899.0059500,0.9972,0.0060,ASASSN,V
2457899.0072200,1.0018,0.0060,ASASSN,V
2457899.9971100,0.9991,0.0050,ASASSN,V
2457899.9983700,0.9982,0.0060,ASASSN,V
2457899.9996400,0.9982,0.0050,ASASSN,V
2457900.9975400,0.9982,0.0060,ASASSN,V
2457900.9988100,1.0102,0.0060,ASASSN,V
2457901.0000800,1.0055,0.0050,ASASSN,V
2457903.9375800,0.9982,0.0060,ASASSN,V
2457903.9388400,0.9972,0.0060,ASASSN,V
2457903.9401100,1.0083,0.0060,ASASSN,V
2457904.7656300,0.9945,0.0060,ASASSN,V
2457904.7668900,0.9890,0.0070,ASASSN,V
2457904.7681600,0.9991,0.0060,ASASSN,V
2457907.9312500,1.0120,0.0060,ASASSN,V
2457907.9325000,1.0065,0.0060,ASASSN,V
2457907.9337700,1.0158,0.0060,ASASSN,V
2457908.8222000,0.9963,0.0070,ASASSN,V
2457908.8234600,1.0074,0.0060,ASASSN,V
2457908.8247300,0.9808,0.0070,ASASSN,V
2457917.7051900,1.0000,0.0060,ASASSN,V
2457917.7064600,0.9808,0.0060,ASASSN,V
2457917.7077300,1.0046,0.0060,ASASSN,V
2457922.6409000,0.9854,0.0070,ASASSN,V
2457922.6421600,0.9827,0.0070,ASASSN,V
2457922.6434300,0.9683,0.0080,ASASSN,V
2457924.7166800,0.9281,0.0070,ASASSN,V
2457924.7179500,0.9462,0.0070,ASASSN,V
2457924.7192000,0.9307,0.0070,ASASSN,V
2457925.7932700,0.9324,0.0080,ASASSN,V
2457925.7945500,0.9264,0.0080,ASASSN,V
2457925.7958400,0.9367,0.0080,ASASSN,V
2457926.9254900,0.9298,0.0070,ASASSN,V
2457926.9267500,0.9333,0.0070,ASASSN,V
2457926.9280200,0.9247,0.0070,ASASSN,V
2457928.9209400,0.9428,0.0070,ASASSN,V
2457928.9222000,0.9445,0.0060,ASASSN,V
2457928.9234700,0.9462,0.0060,ASASSN,V
2457930.9049900,0.9576,0.0060,ASASSN,V
2457930.9062500,0.9585,0.0060,ASASSN,V
2457930.9075200,0.9621,0.0060,ASASSN,V
2457933.9303100,0.9480,0.0060,ASASSN,V
2457933.9315800,0.9350,0.0070,ASASSN,V
2457933.9328400,0.9480,0.0070,ASASSN,V
2457936.5774200,0.9462,0.0070,ASASSN,V
2457936.5786900,0.9506,0.0060,ASASSN,V
2457936.5799500,0.9621,0.0060,ASASSN,V
2457939.6330900,1.0028,0.0060,ASASSN,V
2457939.6343500,1.0009,0.0060,ASASSN,V
2457951.6092500,0.9817,0.0060,ASASSN,V
2457951.6105200,1.0130,0.0060,ASASSN,V
2457951.6117800,0.9854,0.0070,ASASSN,V
2457953.6931300,0.9845,0.0060,ASASSN,V
2457953.6944000,0.9936,0.0060,ASASSN,V
2457953.6956700,0.9881,0.0060,ASASSN,V
2457957.6679700,0.9936,0.0060,ASASSN,V
2457957.6692300,0.9908,0.0060,ASASSN,V
2457957.6705000,0.9899,0.0060,ASASSN,V
2457960.8242100,0.9836,0.0060,ASASSN,V
2457960.8254700,0.9881,0.0060,ASASSN,V
2457960.8267400,0.9863,0.0060,ASASSN,V
2457961.6044600,1.0111,0.0060,ASASSN,V
2457961.6057200,1.0102,0.0070,ASASSN,V
2457961.6069900,1.0000,0.0070,ASASSN,V
2457964.6285100,0.9927,0.0060,ASASSN,V
2457964.6297900,0.9945,0.0060,ASASSN,V
2457964.6310600,0.9845,0.0060,ASASSN,V
2457971.7842500,1.0018,0.0070,ASASSN,V
2457971.7868300,0.9917,0.0070,ASASSN,V
2457973.7714100,0.9991,0.0070,ASASSN,V
2457973.7726700,1.0130,0.0070,ASASSN,V
2457973.7739400,1.0224,0.0070,ASASSN,V
2457974.4730800,1.0214,0.0060,ASASSN,V
2457974.4743400,1.0111,0.0060,ASASSN,V
2457974.4756200,1.0093,0.0070,ASASSN,V
2457978.7607400,0.9963,0.0060,ASASSN,V
2457978.7620000,0.9954,0.0060,ASASSN,V
2457978.7632700,1.0009,0.0060,ASASSN,V
2457980.7633200,1.0158,0.0060,ASASSN,V
2457980.7646000,1.0130,0.0060,ASASSN,V
2457980.7658600,1.0093,0.0060,ASASSN,V
2457981.6823800,0.9936,0.0160,ASASSN,V
2457981.6836400,1.0597,0.0100,ASASSN,V
2457981.6849200,1.0252,0.0070,ASASSN,V
2457982.7543700,1.0252,0.0060,ASASSN,V
2457982.7556400,1.0148,0.0060,ASASSN,V
2457982.7569000,1.0177,0.0060,ASASSN,V
2457983.7532900,0.9799,0.0060,ASASSN,V
2457983.7535900,0.9890,0.0060,ASASSN,V
2457984.5528900,1.0046,0.0060,ASASSN,V
2457984.5541600,0.9991,0.0070,ASASSN,V
2457984.5554200,0.9568,0.0060,ASASSN,V
2457987.5152700,0.9927,0.0080,ASASSN,V
2457987.5181400,0.9991,0.0080,ASASSN,V
2458000.5207600,0.9358,0.0070,ASASSN,V
2458000.5220200,0.9256,0.0070,ASASSN,V
2458000.5232900,0.9298,0.0070,ASASSN,V
2458001.5133400,0.9419,0.0070,ASASSN,V
2458001.5146000,0.9428,0.0070,ASASSN,V
2458001.5158700,0.9454,0.0060,ASASSN,V
2458003.5016200,0.9585,0.0060,ASASSN,V
2458003.5028900,0.9568,0.0070,ASASSN,V
2458003.5041600,0.9515,0.0060,ASASSN,V
2458008.5186900,0.9647,0.0060,ASASSN,V
2458008.5199600,0.9621,0.0070,ASASSN,V
2458008.5212500,0.9541,0.0060,ASASSN,V
2458012.5680000,1.0093,0.0070,ASASSN,V
2458012.5692700,1.0102,0.0070,ASASSN,V
2458012.5705300,1.0028,0.0070,ASASSN,V
2458013.5782800,0.9899,0.0070,ASASSN,V
2458013.5795500,0.9963,0.0070,ASASSN,V
2458013.5808300,1.0065,0.0070,ASASSN,V
2458016.5859000,1.0009,0.0070,ASASSN,V
2458016.5871900,1.0000,0.0070,ASASSN,V
2458016.5884500,1.0111,0.0060,ASASSN,V
2458019.5336100,0.9845,0.0060,ASASSN,V
2458019.5348700,0.9790,0.0060,ASASSN,V
2458019.5361400,0.9991,0.0070,ASASSN,V
2458026.5473500,0.9982,0.0100,ASASSN,V
2458026.5486300,0.9945,0.0100,ASASSN,V
2458026.5499000,1.0037,0.0110,ASASSN,V
2458028.5406300,1.0186,0.0070,ASASSN,V
2458028.5418900,1.0111,0.0070,ASASSN,V
2458028.5431600,0.9790,0.0070,ASASSN,V
2458033.5209100,0.9963,0.0060,ASASSN,V
2458033.5221700,0.9881,0.0070,ASASSN,V
2458033.5234500,1.0037,0.0060,ASASSN,V
2458035.5099600,1.0009,0.0060,ASASSN,V
2458035.5112200,0.9908,0.0060,ASASSN,V
2458035.5124900,1.0037,0.0070,ASASSN,V
2458038.5369000,1.0055,0.0060,ASASSN,V
2458038.5381800,1.0028,0.0060,ASASSN,V
2457656.3360004,1.0017,nan,K2,Kp
2457656.3564326,1.0022,nan,K2,Kp
2457656.3768648,1.0028,nan,K2,Kp
2457656.3972969,1.0029,nan,K2,Kp
2457656.4177291,1.0041,nan,K2,Kp
2457656.4381613,1.0043,nan,K2,Kp
2457656.4585935,1.0050,nan,K2,Kp
2457656.4790258,1.0044,nan,K2,Kp
2457656.5198900,1.0042,nan,K2,Kp
2457656.5403223,1.0048,nan,K2,Kp
2457656.5607544,1.0057,nan,K2,Kp
2457656.5811866,1.0052,nan,K2,Kp
2457656.6016188,1.0048,nan,K2,Kp
2457656.6220509,1.0038,nan,K2,Kp
2457656.6424831,1.0041,nan,K2,Kp
2457656.6629153,1.0030,nan,K2,Kp
2457656.6833474,1.0029,nan,K2,Kp
2457656.7037797,1.0019,nan,K2,Kp
2457656.7242118,1.0022,nan,K2,Kp
2457656.7650762,0.9980,nan,K2,Kp
2457656.7855083,0.9969,nan,K2,Kp
2457656.8059405,0.9969,nan,K2,Kp
2457656.8263727,0.9965,nan,K2,Kp
2457656.8468048,0.9961,nan,K2,Kp
2457656.8672371,0.9969,nan,K2,Kp
2457656.8876692,0.9976,nan,K2,Kp
2457656.9081013,0.9987,nan,K2,Kp
2457656.9285336,0.9997,nan,K2,Kp
2457656.9489657,0.9999,nan,K2,Kp
2457656.9693978,1.0008,nan,K2,Kp
2457657.0102622,0.9996,nan,K2,Kp
2457657.0306943,0.9984,nan,K2,Kp
2457657.0511266,0.9989,nan,K2,Kp
2457657.0715587,0.9988,nan,K2,Kp
2457657.0919909,0.9990,nan,K2,Kp
2457657.1124231,0.9978,nan,K2,Kp
2457657.1328551,0.9975,nan,K2,Kp
2457657.1532874,0.9967,nan,K2,Kp
2457657.1737196,0.9966,nan,K2,Kp
2457657.1941516,0.9967,nan,K2,Kp
2457657.2145839,0.9972,nan,K2,Kp
2457657.2554481,0.9970,nan,K2,Kp
2457657.2758803,0.9963,nan,K2,Kp
2457657.2963125,0.9973,nan,K2,Kp
2457657.3167447,0.9975,nan,K2,Kp
2457657.3371768,0.9972,nan,K2,Kp
2457657.3576090,0.9976,nan,K2,Kp
2457657.3780412,0.9976,nan,K2,Kp
2457657.3984733,0.9976,nan,K2,Kp
2457657.4189054,0.9973,nan,K2,Kp
2457657.4393377,0.9971,nan,K2,Kp
2457657.4597698,0.9983,nan,K2,Kp
2457657.5006342,0.9975,nan,K2,Kp
2457657.5210663,0.9962,nan,K2,Kp
2457657.5414984,0.9947,nan,K2,Kp
2457657.5619306,0.9927,nan,K2,Kp
2457657.5823628,0.9920,nan,K2,Kp
2457657.6027948,0.9928,nan,K2,Kp
2457657.6232271,0.9924,nan,K2,Kp
2457657.6436592,0.9918,nan,K2,Kp
2457657.6640913,0.9911,nan,K2,Kp
2457657.6845235,0.9913,nan,K2,Kp
2457657.7049556,0.9921,nan,K2,Kp
2457657.7458200,0.9950,nan,K2,Kp
2457657.7662520,0.9964,nan,K2,Kp
2457657.7866842,0.9964,nan,K2,Kp
2457657.8071164,0.9972,nan,K2,Kp
2457657.8275485,0.9964,nan,K2,Kp
2457657.8479807,0.9959,nan,K2,Kp
2457657.8684128,0.9956,nan,K2,Kp
2457657.8888450,0.9946,nan,K2,Kp
2457657.9092771,0.9934,nan,K2,Kp
2457657.9297093,0.9921,nan,K2,Kp
2457657.9501414,0.9928,nan,K2,Kp
2457657.9910057,0.9918,nan,K2,Kp
2457658.0114378,0.9918,nan,K2,Kp
2457658.0318701,0.9906,nan,K2,Kp
2457658.0523021,0.9899,nan,K2,Kp
2457658.0727343,0.9899,nan,K2,Kp
2457658.0931665,0.9897,nan,K2,Kp
2457658.1135985,0.9903,nan,K2,Kp
2457658.1340308,0.9906,nan,K2,Kp
2457658.1544629,0.9908,nan,K2,Kp
2457658.1748949,0.9914,nan,K2,Kp
2457658.1953272,0.9915,nan,K2,Kp
2457658.2361913,0.9923,nan,K2,Kp
2457658.2566236,0.9935,nan,K2,Kp
2457658.2770557,0.9944,nan,K2,Kp
2457658.2974879,0.9944,nan,K2,Kp
2457658.3179200,0.9957,nan,K2,Kp
2457658.3383521,0.9959,nan,K2,Kp
2457658.3587843,0.9964,nan,K2,Kp
2457658.3792164,0.9970,nan,K2,Kp
2457658.3996485,0.9970,nan,K2,Kp
2457658.4200807,0.9982,nan,K2,Kp
2457658.4405128,0.9984,nan,K2,Kp
2457658.4813771,0.9972,nan,K2,Kp
2457658.5018092,0.9984,nan,K2,Kp
2457658.5222413,0.9987,nan,K2,Kp
2457658.5426735,0.9985,nan,K2,Kp
2457658.5631056,0.9975,nan,K2,Kp
2457658.5835377,0.9970,nan,K2,Kp
2457658.6039699,0.9972,nan,K2,Kp
2457658.6244020,0.9976,nan,K2,Kp
2457658.6448341,0.9989,nan,K2,Kp
2457658.6652663,0.9996,nan,K2,Kp
2457658.6856983,1.0008,nan,K2,Kp
2457658.7265627,1.0007,nan,K2,Kp
2457658.7469947,1.0016,nan,K2,Kp
2457658.7674268,1.0022,nan,K2,Kp
2457658.7878591,1.0026,nan,K2,Kp
2457658.8082912,1.0027,nan,K2,Kp
2457658.8287232,1.0035,nan,K2,Kp
2457658.8491554,1.0034,nan,K2,Kp
2457658.8695875,1.0044,nan,K2,Kp
2457658.8900197,1.0048,nan,K2,Kp
2457658.9104518,1.0062,nan,K2,Kp
2457658.9308839,1.0052,nan,K2,Kp
2457658.9717482,1.0020,nan,K2,Kp
2457658.9921803,1.0036,nan,K2,Kp
2457659.0126125,1.0044,nan,K2,Kp
2457659.0330445,1.0047,nan,K2,Kp
2457659.0534766,1.0033,nan,K2,Kp
2457659.0739088,1.0038,nan,K2,Kp
2457659.0943409,1.0033,nan,K2,Kp
2457659.1147730,1.0044,nan,K2,Kp
2457659.1352052,1.0034,nan,K2,Kp
2457659.1556372,1.0039,nan,K2,Kp
2457659.1760693,1.0032,nan,K2,Kp
2457659.2169336,1.0029,nan,K2,Kp
2457659.2373657,1.0031,nan,K2,Kp
2457659.2577978,1.0026,nan,K2,Kp
2457659.2782299,1.0028,nan,K2,Kp
2457659.2986620,1.0023,nan,K2,Kp
2457659.3190942,1.0031,nan,K2,Kp
2457659.3395262,1.0037,nan,K2,Kp
2457659.3599584,1.0031,nan,K2,Kp
2457659.3803906,1.0030,nan,K2,Kp
2457659.4008226,1.0022,nan,K2,Kp
2457659.4212548,1.0018,nan,K2,Kp
2457659.4621189,0.9998,nan,K2,Kp
2457659.4825511,0.9992,nan,K2,Kp
2457659.5029832,0.9994,nan,K2,Kp
2457659.5234152,0.9999,nan,K2,Kp
2457659.5438474,1.0004,nan,K2,Kp
2457659.5642795,1.0011,nan,K2,Kp
2457659.5847115,1.0008,nan,K2,Kp
2457659.6051438,1.0014,nan,K2,Kp
2457659.6255759,1.0001,nan,K2,Kp
2457659.6460080,1.0000,nan,K2,Kp
2457659.6664401,0.9993,nan,K2,Kp
2457659.7073043,1.0001,nan,K2,Kp
2457659.7277364,1.0004,nan,K2,Kp
2457659.7481685,1.0009,nan,K2,Kp
2457659.7686006,0.9999,nan,K2,Kp
2457659.7890328,1.0001,nan,K2,Kp
2457659.8094648,0.9995,nan,K2,Kp
2457659.8298970,1.0002,nan,K2,Kp
2457659.8503291,1.0004,nan,K2,Kp
2457659.8707611,1.0006,nan,K2,Kp
2457659.8911933,1.0008,nan,K2,Kp
2457659.9116253,1.0002,nan,K2,Kp
2457659.9524896,1.0002,nan,K2,Kp
2457659.9729216,1.0005,nan,K2,Kp
2457659.9933537,1.0003,nan,K2,Kp
2457660.0137859,0.9995,nan,K2,Kp
2457660.0342179,0.9998,nan,K2,Kp
2457660.0546500,1.0010,nan,K2,Kp
2457660.0750822,1.0009,nan,K2,Kp
2457660.0955142,1.0006,nan,K2,Kp
2457660.1159463,1.0010,nan,K2,Kp
2457660.1363785,1.0011,nan,K2,Kp
2457660.1568106,1.0021,nan,K2,Kp
2457660.2181068,1.0036,nan,K2,Kp
2457660.2385388,1.0045,nan,K2,Kp
2457660.2589710,1.0056,nan,K2,Kp
2457660.2794031,1.0077,nan,K2,Kp
2457660.2998351,1.0083,nan,K2,Kp
2457660.3202673,1.0101,nan,K2,Kp
2457660.3406994,1.0101,nan,K2,Kp
2457660.3611316,1.0090,nan,K2,Kp
2457660.3815636,1.0076,nan,K2,Kp
2457660.4019957,1.0076,nan,K2,Kp
2457660.4428598,1.0080,nan,K2,Kp
2457660.4632919,1.0075,nan,K2,Kp
2457660.4837241,1.0059,nan,K2,Kp
2457660.5041561,1.0067,nan,K2,Kp
2457660.5245882,1.0068,nan,K2,Kp
2457660.5450204,1.0071,nan,K2,Kp
2457660.5654524,1.0062,nan,K2,Kp
2457660.5858844,1.0075,nan,K2,Kp
2457660.6063166,1.0083,nan,K2,Kp
2457660.6267487,1.0082,nan,K2,Kp
2457660.6471807,1.0082,nan,K2,Kp
2457660.6880449,1.0087,nan,K2,Kp
2457660.7084769,1.0108,nan,K2,Kp
2457660.7289091,1.0106,nan,K2,Kp
2457660.7493411,1.0105,nan,K2,Kp
2457660.7697732,1.0106,nan,K2,Kp
2457660.7902054,1.0121,nan,K2,Kp
2457660.8106373,1.0120,nan,K2,Kp
2457660.8310695,1.0116,nan,K2,Kp
2457660.8515016,1.0112,nan,K2,Kp
2457660.8719336,1.0110,nan,K2,Kp
2457660.8923658,1.0112,nan,K2,Kp
2457660.9332298,1.0104,nan,K2,Kp
2457660.9536620,1.0101,nan,K2,Kp
2457660.9740941,1.0097,nan,K2,Kp
2457660.9945261,1.0088,nan,K2,Kp
2457661.0149582,1.0090,nan,K2,Kp
2457661.0353903,1.0082,nan,K2,Kp
2457661.0558224,1.0079,nan,K2,Kp
2457661.0762544,1.0076,nan,K2,Kp
2457661.0966865,1.0093,nan,K2,Kp
2457661.1171186,1.0102,nan,K2,Kp
2457661.1375508,1.0127,nan,K2,Kp
2457661.1784148,1.0126,nan,K2,Kp
2457661.1988470,1.0140,nan,K2,Kp
2457661.2192790,1.0140,nan,K2,Kp
2457661.2397110,1.0136,nan,K2,Kp
2457661.2601432,1.0117,nan,K2,Kp
2457661.2805752,1.0113,nan,K2,Kp
2457661.3010072,1.0114,nan,K2,Kp
2457661.3214394,1.0112,nan,K2,Kp
2457661.3418714,1.0101,nan,K2,Kp
2457661.3623035,1.0109,nan,K2,Kp
2457661.3827356,1.0108,nan,K2,Kp
2457661.4235998,1.0105,nan,K2,Kp
2457661.4440317,1.0109,nan,K2,Kp
2457661.4644639,1.0115,nan,K2,Kp
2457661.4848960,1.0111,nan,K2,Kp
2457661.5053280,1.0114,nan,K2,Kp
2457661.5257600,1.0107,nan,K2,Kp
2457661.5461921,1.0103,nan,K2,Kp
2457661.5666242,1.0095,nan,K2,Kp
2457661.5870562,1.0104,nan,K2,Kp
2457661.6074883,1.0097,nan,K2,Kp
2457661.6279204,1.0102,nan,K2,Kp
2457661.6687845,1.0095,nan,K2,Kp
2457661.6892166,1.0090,nan,K2,Kp
2457661.7096486,1.0093,nan,K2,Kp
2457661.7300807,1.0085,nan,K2,Kp
2457661.7505128,1.0081,nan,K2,Kp
2457661.7709447,1.0076,nan,K2,Kp
2457661.7913769,1.0074,nan,K2,Kp
2457661.8118090,1.0069,nan,K2,Kp
2457661.8322410,1.0082,nan,K2,Kp
2457661.8526731,1.0086,nan,K2,Kp
2457661.8731051,1.0091,nan,K2,Kp
2457661.9139692,1.0072,nan,K2,Kp
2457661.9344013,1.0066,nan,K2,Kp
2457661.9548335,1.0078,nan,K2,Kp
2457661.9752655,1.0078,nan,K2,Kp
2457661.9956975,1.0069,nan,K2,Kp
2457662.0161296,1.0062,nan,K2,Kp
2457662.0365617,1.0068,nan,K2,Kp
2457662.0569936,1.0060,nan,K2,Kp
2457662.0774258,1.0052,nan,K2,Kp
2457662.0978578,1.0044,nan,K2,Kp
2457662.1182898,1.0045,nan,K2,Kp
2457662.1795859,1.0043,nan,K2,Kp
2457662.2000181,1.0063,nan,K2,Kp
2457662.2204501,1.0081,nan,K2,Kp
2457662.2408821,1.0078,nan,K2,Kp
2457662.2613142,1.0072,nan,K2,Kp
2457662.2817462,1.0079,nan,K2,Kp
2457662.3021782,1.0078,nan,K2,Kp
2457662.3226104,1.0080,nan,K2,Kp
2457662.3430424,1.0082,nan,K2,Kp
2457662.3634744,1.0080,nan,K2,Kp
2457662.4043386,1.0075,nan,K2,Kp
2457662.4247705,1.0072,nan,K2,Kp
2457662.4452027,1.0058,nan,K2,Kp
2457662.4656347,1.0043,nan,K2,Kp
2457662.4860668,1.0045,nan,K2,Kp
2457662.5064988,1.0039,nan,K2,Kp
2457662.5269309,1.0031,nan,K2,Kp
2457662.5473630,1.0021,nan,K2,Kp
2457662.5677949,1.0011,nan,K2,Kp
2457662.5882270,1.0008,nan,K2,Kp
2457662.6086591,0.9989,nan,K2,Kp
2457662.6495231,1.0015,nan,K2,Kp
2457662.6699553,1.0017,nan,K2,Kp
2457662.6903872,1.0022,nan,K2,Kp
2457662.7108192,1.0025,nan,K2,Kp
2457662.7312514,1.0051,nan,K2,Kp
2457662.7516833,1.0012,nan,K2,Kp
2457662.7721154,1.0061,nan,K2,Kp
2457662.7925475,1.0011,nan,K2,Kp
2457662.8129795,0.9989,nan,K2,Kp
2457662.8334115,0.9999,nan,K2,Kp
2457662.8538436,0.9992,nan,K2,Kp
2457662.8947076,1.0003,nan,K2,Kp
2457662.9151397,0.9998,nan,K2,Kp
2457662.9355718,0.9988,nan,K2,Kp
2457662.9560037,0.9978,nan,K2,Kp
2457662.9764358,0.9973,nan,K2,Kp
2457662.9968678,0.9967,nan,K2,Kp
2457663.0172998,0.9960,nan,K2,Kp
2457663.0377319,0.9949,nan,K2,Kp
2457663.0581639,0.9945,nan,K2,Kp
2457663.0785960,0.9942,nan,K2,Kp
2457663.0990280,0.9935,nan,K2,Kp
2457663.1194600,0.9925,nan,K2,Kp
2457663.1398921,0.9922,nan,K2,Kp
2457663.1603241,0.9923,nan,K2,Kp
2457663.1807562,0.9929,nan,K2,Kp
2457663.2011882,0.9932,nan,K2,Kp
2457663.2216202,0.9937,nan,K2,Kp
2457663.2420523,0.9948,nan,K2,Kp
2457663.2624843,0.9966,nan,K2,Kp
2457663.2829163,0.9956,nan,K2,Kp
2457663.3033483,0.9943,nan,K2,Kp
2457663.3237804,0.9956,nan,K2,Kp
2457663.3442124,0.9977,nan,K2,Kp
2457663.3850765,0.9970,nan,K2,Kp
2457663.4055085,0.9960,nan,K2,Kp
2457663.4259405,0.9962,nan,K2,Kp
2457663.4463726,0.9971,nan,K2,Kp
2457663.4668046,0.9978,nan,K2,Kp
2457663.4872366,0.9979,nan,K2,Kp
2457663.5076687,0.9976,nan,K2,Kp
2457663.5281006,0.9972,nan,K2,Kp
2457663.5485326,0.9977,nan,K2,Kp
2457663.5689648,0.9980,nan,K2,Kp
2457663.5893967,0.9980,nan,K2,Kp
2457663.6302608,0.9974,nan,K2,Kp
2457663.6506929,0.9982,nan,K2,Kp
2457663.6711249,0.9984,nan,K2,Kp
2457663.6915569,0.9985,nan,K2,Kp
2457663.7119888,0.9996,nan,K2,Kp
2457663.7324209,1.0010,nan,K2,Kp
2457663.7528530,1.0025,nan,K2,Kp
2457663.7732849,1.0031,nan,K2,Kp
2457663.7937170,1.0037,nan,K2,Kp
2457663.8141490,1.0050,nan,K2,Kp
2457663.8345809,1.0062,nan,K2,Kp
2457663.8550131,1.0059,nan,K2,Kp
2457663.8754451,1.0047,nan,K2,Kp
2457663.8958770,1.0037,nan,K2,Kp
2457663.9163091,1.0037,nan,K2,Kp
2457663.9367411,1.0025,nan,K2,Kp
2457663.9571730,1.0014,nan,K2,Kp
2457663.9776052,1.0014,nan,K2,Kp
2457663.9980372,0.9983,nan,K2,Kp
2457664.0184692,0.9965,nan,K2,Kp
2457664.0389012,0.9986,nan,K2,Kp
2457664.0593332,1.0037,nan,K2,Kp
2457664.0797652,1.0009,nan,K2,Kp
2457664.1206292,1.0023,nan,K2,Kp
2457664.1410614,1.0022,nan,K2,Kp
2457664.1614933,1.0024,nan,K2,Kp
2457664.1819253,1.0027,nan,K2,Kp
2457664.2023574,1.0029,nan,K2,Kp
2457664.2227894,1.0026,nan,K2,Kp
2457664.2432213,1.0027,nan,K2,Kp
2457664.2636534,1.0026,nan,K2,Kp
2457664.2840854,1.0021,nan,K2,Kp
2457664.3045173,1.0019,nan,K2,Kp
2457664.3249494,1.0022,nan,K2,Kp
2457664.3453814,1.0017,nan,K2,Kp
2457664.3658134,1.0009,nan,K2,Kp
2457664.3862455,1.0003,nan,K2,Kp
2457664.4066775,1.0003,nan,K2,Kp
2457664.4271094,1.0012,nan,K2,Kp
2457664.4475415,1.0018,nan,K2,Kp
2457664.4679735,1.0019,nan,K2,Kp
2457664.4884054,1.0015,nan,K2,Kp
2457664.5088375,1.0012,nan,K2,Kp
2457664.5292694,1.0015,nan,K2,Kp
2457664.5497014,1.0024,nan,K2,Kp
2457664.5701335,1.0029,nan,K2,Kp
2457664.5905655,1.0024,nan,K2,Kp
2457664.6109975,1.0011,nan,K2,Kp
2457664.6314295,0.9998,nan,K2,Kp
2457664.6518615,0.9994,nan,K2,Kp
2457664.6722935,0.9995,nan,K2,Kp
2457664.6927255,0.9999,nan,K2,Kp
2457664.7131575,0.9999,nan,K2,Kp
2457664.7335896,1.0000,nan,K2,Kp
2457664.7540215,0.9994,nan,K2,Kp
2457664.7744535,0.9998,nan,K2,Kp
2457664.7948856,1.0009,nan,K2,Kp
2457664.8153175,1.0015,nan,K2,Kp
2457664.8561816,1.0002,nan,K2,Kp
2457664.8766135,1.0003,nan,K2,Kp
2457664.8970455,1.0006,nan,K2,Kp
2457664.9174776,1.0012,nan,K2,Kp
2457664.9379095,1.0026,nan,K2,Kp
2457664.9583415,1.0044,nan,K2,Kp
2457664.9787736,1.0062,nan,K2,Kp
2457664.9992055,1.0072,nan,K2,Kp
2457665.0196375,1.0078,nan,K2,Kp
2457665.0400696,1.0083,nan,K2,Kp
2457665.0605016,1.0086,nan,K2,Kp
2457665.0809335,1.0092,nan,K2,Kp
2457665.1013655,1.0090,nan,K2,Kp
2457665.1217975,1.0081,nan,K2,Kp
2457665.1422295,1.0069,nan,K2,Kp
2457665.1626615,1.0059,nan,K2,Kp
2457665.1830935,1.0059,nan,K2,Kp
2457665.2035255,1.0065,nan,K2,Kp
2457665.2239575,1.0070,nan,K2,Kp
2457665.2443894,1.0077,nan,K2,Kp
2457665.2648215,1.0090,nan,K2,Kp
2457665.2852535,1.0113,nan,K2,Kp
2457665.3056854,1.0089,nan,K2,Kp
2457665.3465494,1.0112,nan,K2,Kp
2457665.3669813,1.0113,nan,K2,Kp
2457665.3874134,1.0112,nan,K2,Kp
2457665.4078454,1.0112,nan,K2,Kp
2457665.4282774,1.0108,nan,K2,Kp
2457665.4487094,1.0100,nan,K2,Kp
2457665.4691413,1.0095,nan,K2,Kp
2457665.4895733,1.0090,nan,K2,Kp
2457665.5100053,1.0088,nan,K2,Kp
2457665.5304373,1.0086,nan,K2,Kp
2457665.5508693,1.0084,nan,K2,Kp
2457665.5713014,1.0080,nan,K2,Kp
2457665.5917333,1.0074,nan,K2,Kp
2457665.6121652,1.0066,nan,K2,Kp
2457665.6325973,1.0070,nan,K2,Kp
2457665.6530292,1.0075,nan,K2,Kp
2457665.6734613,1.0074,nan,K2,Kp
2457665.6938933,1.0067,nan,K2,Kp
2457665.7143251,1.0069,nan,K2,Kp
2457665.7347572,1.0075,nan,K2,Kp
2457665.7551892,1.0090,nan,K2,Kp
2457665.7756211,1.0101,nan,K2,Kp
2457665.7960532,1.0104,nan,K2,Kp
2457665.8369170,1.0107,nan,K2,Kp
2457665.8573491,1.0109,nan,K2,Kp
2457665.8777811,1.0112,nan,K2,Kp
2457665.8982131,1.0116,nan,K2,Kp
2457665.9186450,1.0114,nan,K2,Kp
2457665.9390770,1.0115,nan,K2,Kp
2457665.9595089,1.0122,nan,K2,Kp
2457665.9799410,1.0127,nan,K2,Kp
2457666.0003729,1.0132,nan,K2,Kp
2457666.0208049,1.0130,nan,K2,Kp
2457666.0412369,1.0123,nan,K2,Kp
2457666.0821007,1.0124,nan,K2,Kp
2457666.1025328,1.0114,nan,K2,Kp
2457666.1229648,1.0109,nan,K2,Kp
2457666.1433969,1.0112,nan,K2,Kp
2457666.1638287,1.0115,nan,K2,Kp
2457666.1842607,1.0115,nan,K2,Kp
2457666.2046928,1.0119,nan,K2,Kp
2457666.2251246,1.0114,nan,K2,Kp
2457666.2455566,1.0107,nan,K2,Kp
2457666.2659887,1.0105,nan,K2,Kp
2457666.2864205,1.0113,nan,K2,Kp
2457666.3068525,1.0116,nan,K2,Kp
2457666.3272846,1.0119,nan,K2,Kp
2457666.3477165,1.0124,nan,K2,Kp
2457666.3681484,1.0135,nan,K2,Kp
2457666.3885805,1.0150,nan,K2,Kp
2457666.4090125,1.0159,nan,K2,Kp
2457666.4294443,1.0162,nan,K2,Kp
2457666.4498764,1.0157,nan,K2,Kp
2457666.4703084,1.0151,nan,K2,Kp
2457666.4907402,1.0143,nan,K2,Kp
2457666.5111723,1.0136,nan,K2,Kp
2457666.5316043,1.0129,nan,K2,Kp
2457666.5520361,1.0128,nan,K2,Kp
2457666.5724682,1.0124,nan,K2,Kp
2457666.6541960,1.0078,nan,K2,Kp
2457666.6746281,1.0091,nan,K2,Kp
2457666.6950600,1.0109,nan,K2,Kp
2457666.7154919,1.0123,nan,K2,Kp
2457666.7359239,1.0133,nan,K2,Kp
2457666.7563558,1.0138,nan,K2,Kp
2457666.7767878,1.0146,nan,K2,Kp
2457666.8176517,1.0139,nan,K2,Kp
2457666.8380837,1.0131,nan,K2,Kp
2457666.8585156,1.0125,nan,K2,Kp
2457666.8789476,1.0124,nan,K2,Kp
2457666.8993796,1.0126,nan,K2,Kp
2457666.9198116,1.0132,nan,K2,Kp
2457666.9402435,1.0142,nan,K2,Kp
2457666.9606754,1.0155,nan,K2,Kp
2457666.9811075,1.0162,nan,K2,Kp
2457667.0015393,1.0162,nan,K2,Kp
2457667.0219713,1.0155,nan,K2,Kp
2457667.0424034,1.0148,nan,K2,Kp
2457667.0628352,1.0145,nan,K2,Kp
2457667.0832672,1.0145,nan,K2,Kp
2457667.1036992,1.0146,nan,K2,Kp
2457667.1241311,1.0143,nan,K2,Kp
2457667.1445631,1.0142,nan,K2,Kp
2457667.1649951,1.0143,nan,K2,Kp
2457667.1854269,1.0143,nan,K2,Kp
2457667.2058590,1.0147,nan,K2,Kp
2457667.2262909,1.0155,nan,K2,Kp
2457667.2467229,1.0169,nan,K2,Kp
2457667.2671548,1.0179,nan,K2,Kp
2457667.2875868,1.0189,nan,K2,Kp
2457667.3080187,1.0194,nan,K2,Kp
2457667.3284507,1.0204,nan,K2,Kp
2457667.3488826,1.0211,nan,K2,Kp
2457667.3693146,1.0213,nan,K2,Kp
2457667.3897466,1.0208,nan,K2,Kp
2457667.4101785,1.0199,nan,K2,Kp
2457667.4306104,1.0196,nan,K2,Kp
2457667.4510424,1.0196,nan,K2,Kp
2457667.4714743,1.0190,nan,K2,Kp
2457667.4919063,1.0185,nan,K2,Kp
2457667.5123382,1.0181,nan,K2,Kp
2457667.5532021,1.0170,nan,K2,Kp
2457667.5736341,1.0156,nan,K2,Kp
2457667.5940660,1.0146,nan,K2,Kp
2457667.6144980,1.0141,nan,K2,Kp
2457667.6349299,1.0137,nan,K2,Kp
2457667.6553618,1.0134,nan,K2,Kp
2457667.6757939,1.0130,nan,K2,Kp
2457667.6962257,1.0127,nan,K2,Kp
2457667.7166577,1.0127,nan,K2,Kp
2457667.7370897,1.0131,nan,K2,Kp
2457667.7575217,1.0138,nan,K2,Kp
2457667.7779535,1.0146,nan,K2,Kp
2457667.7983855,1.0148,nan,K2,Kp
2457667.8188175,1.0147,nan,K2,Kp
2457667.8392493,1.0147,nan,K2,Kp
2457667.8596814,1.0143,nan,K2,Kp
2457667.8801133,1.0134,nan,K2,Kp
2457667.9005451,1.0124,nan,K2,Kp
2457667.9209772,1.0114,nan,K2,Kp
2457667.9414091,1.0105,nan,K2,Kp
2457667.9618410,1.0105,nan,K2,Kp
2457667.9822730,1.0109,nan,K2,Kp
2457668.0027049,1.0103,nan,K2,Kp
2457668.0640007,1.0071,nan,K2,Kp
2457668.0844327,1.0060,nan,K2,Kp
2457668.1048646,1.0046,nan,K2,Kp
2457668.1252965,1.0040,nan,K2,Kp
2457668.1457286,1.0041,nan,K2,Kp
2457668.1661604,1.0041,nan,K2,Kp
2457668.1865924,1.0034,nan,K2,Kp
2457668.2070243,1.0036,nan,K2,Kp
2457668.2274562,1.0045,nan,K2,Kp
2457668.2478882,1.0052,nan,K2,Kp
2457668.2683202,1.0063,nan,K2,Kp
2457668.2887520,1.0076,nan,K2,Kp
2457668.3091840,1.0089,nan,K2,Kp
2457668.3296160,1.0095,nan,K2,Kp
2457668.3500478,1.0101,nan,K2,Kp
2457668.3704797,1.0107,nan,K2,Kp
2457668.3909118,1.0111,nan,K2,Kp
2457668.4113436,1.0107,nan,K2,Kp
2457668.4317755,1.0102,nan,K2,Kp
2457668.4522076,1.0099,nan,K2,Kp
2457668.4726394,1.0096,nan,K2,Kp
2457668.4930713,1.0088,nan,K2,Kp
2457668.5339352,1.0095,nan,K2,Kp
2457668.5543671,1.0086,nan,K2,Kp
2457668.5747991,1.0076,nan,K2,Kp
2457668.5952311,1.0068,nan,K2,Kp
2457668.6156629,1.0060,nan,K2,Kp
2457668.6360949,1.0049,nan,K2,Kp
2457668.6565268,1.0043,nan,K2,Kp
2457668.6769588,1.0042,nan,K2,Kp
2457668.6973907,1.0038,nan,K2,Kp
2457668.7178226,1.0030,nan,K2,Kp
2457668.7382546,1.0031,nan,K2,Kp
2457668.7586865,1.0023,nan,K2,Kp
2457668.7791184,1.0016,nan,K2,Kp
2457668.7995504,1.0007,nan,K2,Kp
2457668.8199822,1.0001,nan,K2,Kp
2457668.8404142,1.0001,nan,K2,Kp
2457668.8608462,1.0006,nan,K2,Kp
2457668.8812780,1.0006,nan,K2,Kp
2457668.9017099,1.0002,nan,K2,Kp
2457668.9221419,1.0001,nan,K2,Kp
2457668.9425738,0.9998,nan,K2,Kp
2457668.9630057,1.0001,nan,K2,Kp
2457668.9834376,1.0004,nan,K2,Kp
2457669.0243014,1.0019,nan,K2,Kp
2457669.0447334,1.0018,nan,K2,Kp
2457669.0651653,1.0017,nan,K2,Kp
2457669.0855972,1.0019,nan,K2,Kp
2457669.1060292,1.0021,nan,K2,Kp
2457669.1264610,1.0009,nan,K2,Kp
2457669.1468930,0.9997,nan,K2,Kp
2457669.1673250,0.9979,nan,K2,Kp
2457669.1877568,0.9967,nan,K2,Kp
2457669.2081888,0.9967,nan,K2,Kp
2457669.2286207,0.9964,nan,K2,Kp
2457669.2490525,0.9966,nan,K2,Kp
2457669.2694845,0.9961,nan,K2,Kp
2457669.2899165,0.9952,nan,K2,Kp
2457669.3103483,0.9947,nan,K2,Kp
2457669.3307803,0.9949,nan,K2,Kp
2457669.3512122,0.9951,nan,K2,Kp
2457669.3716440,0.9949,nan,K2,Kp
2457669.3920760,0.9965,nan,K2,Kp
2457669.4125079,0.9978,nan,K2,Kp
2457669.4329398,0.9992,nan,K2,Kp
2457669.4533718,0.9995,nan,K2,Kp
2457669.4738037,0.9994,nan,K2,Kp
2457669.5146675,1.0009,nan,K2,Kp
2457669.5350994,1.0017,nan,K2,Kp
2457669.5555313,1.0028,nan,K2,Kp
2457669.5759633,1.0042,nan,K2,Kp
2457669.5963951,1.0054,nan,K2,Kp
2457669.6168271,1.0043,nan,K2,Kp
2457669.6372590,1.0036,nan,K2,Kp
2457669.6576908,1.0035,nan,K2,Kp
2457669.6781229,1.0028,nan,K2,Kp
2457669.6985547,1.0018,nan,K2,Kp
2457669.7189866,1.0030,nan,K2,Kp
2457669.7598505,1.0017,nan,K2,Kp
2457669.7802823,1.0019,nan,K2,Kp
2457669.8007143,1.0022,nan,K2,Kp
2457669.8211461,1.0026,nan,K2,Kp
2457669.8415780,1.0039,nan,K2,Kp
2457669.8620100,1.0041,nan,K2,Kp
2457669.8824418,1.0042,nan,K2,Kp
2457669.9028737,1.0041,nan,K2,Kp
2457669.9233057,1.0048,nan,K2,Kp
2457669.9437376,1.0060,nan,K2,Kp
2457669.9641694,1.0070,nan,K2,Kp
2457670.0050333,1.0036,nan,K2,Kp
2457670.0254651,1.0032,nan,K2,Kp
2457670.0458971,1.0028,nan,K2,Kp
2457670.0663290,1.0016,nan,K2,Kp
2457670.0867610,1.0013,nan,K2,Kp
2457670.1071928,1.0018,nan,K2,Kp
2457670.1276247,1.0018,nan,K2,Kp
2457670.1480567,1.0011,nan,K2,Kp
2457670.1684885,1.0003,nan,K2,Kp
2457670.1889204,0.9997,nan,K2,Kp
2457670.2093524,0.9991,nan,K2,Kp
2457670.2502161,0.9994,nan,K2,Kp
2457670.2706481,0.9984,nan,K2,Kp
2457670.2910799,0.9976,nan,K2,Kp
2457670.3115118,0.9974,nan,K2,Kp
2457670.3319438,0.9976,nan,K2,Kp
2457670.3523756,0.9986,nan,K2,Kp
2457670.3728075,0.9985,nan,K2,Kp
2457670.3932395,0.9977,nan,K2,Kp
2457670.4136714,0.9978,nan,K2,Kp
2457670.4341032,0.9973,nan,K2,Kp
2457670.4545352,0.9972,nan,K2,Kp
2457670.4749671,0.9981,nan,K2,Kp
2457670.4953989,0.9990,nan,K2,Kp
2457670.5158308,0.9988,nan,K2,Kp
2457670.5362626,0.9982,nan,K2,Kp
2457670.5566946,0.9970,nan,K2,Kp
2457670.5771265,0.9962,nan,K2,Kp
2457670.5975583,0.9960,nan,K2,Kp
2457670.6179903,0.9963,nan,K2,Kp
2457670.6384222,0.9969,nan,K2,Kp
2457670.6588540,0.9963,nan,K2,Kp
2457670.6792860,0.9963,nan,K2,Kp
2457670.6997179,0.9978,nan,K2,Kp
2457670.7405816,0.9987,nan,K2,Kp
2457670.7610135,0.9967,nan,K2,Kp
2457670.7814454,0.9963,nan,K2,Kp
2457670.8018773,0.9977,nan,K2,Kp
2457670.8223092,0.9985,nan,K2,Kp
2457670.8427411,0.9985,nan,K2,Kp
2457670.8631730,0.9985,nan,K2,Kp
2457670.8836049,0.9977,nan,K2,Kp
2457670.9040367,0.9967,nan,K2,Kp
2457670.9244687,0.9965,nan,K2,Kp
2457670.9449005,0.9964,nan,K2,Kp
2457670.9653324,0.9965,nan,K2,Kp
2457670.9857644,0.9973,nan,K2,Kp
2457671.0061962,0.9982,nan,K2,Kp
2457671.0266281,0.9990,nan,K2,Kp
2457671.0470600,0.9993,nan,K2,Kp
2457671.0674918,0.9997,nan,K2,Kp
2457671.0879238,1.0012,nan,K2,Kp
2457671.1083557,1.0018,nan,K2,Kp
2457671.1287875,1.0009,nan,K2,Kp
2457671.1492194,1.0003,nan,K2,Kp
2457671.1696513,0.9993,nan,K2,Kp
2457671.1900831,0.9979,nan,K2,Kp
2457671.2105151,0.9966,nan,K2,Kp
2457671.2309470,0.9958,nan,K2,Kp
2457671.2513788,0.9957,nan,K2,Kp
2457671.2718107,0.9967,nan,K2,Kp
2457671.2922426,0.9976,nan,K2,Kp
2457671.3126744,0.9981,nan,K2,Kp
2457671.3331064,0.9996,nan,K2,Kp
2457671.3535382,1.0013,nan,K2,Kp
2457671.3739700,1.0028,nan,K2,Kp
2457671.3944020,1.0026,nan,K2,Kp
2457671.4148339,1.0027,nan,K2,Kp
2457671.4352657,1.0032,nan,K2,Kp
2457671.4761295,1.0022,nan,K2,Kp
2457671.4965615,1.0024,nan,K2,Kp
2457671.5169933,1.0027,nan,K2,Kp
2457671.5374251,1.0039,nan,K2,Kp
2457671.5578571,1.0056,nan,K2,Kp
2457671.5782889,1.0050,nan,K2,Kp
2457671.5987208,1.0041,nan,K2,Kp
2457671.6191527,1.0025,nan,K2,Kp
2457671.6395845,1.0012,nan,K2,Kp
2457671.6600164,0.9999,nan,K2,Kp
2457671.6804484,0.9984,nan,K2,Kp
2457671.7213120,0.9990,nan,K2,Kp
2457671.7417440,0.9987,nan,K2,Kp
2457671.7621758,0.9983,nan,K2,Kp
2457671.7826076,0.9978,nan,K2,Kp
2457671.8030396,0.9950,nan,K2,Kp
2457671.8234714,0.9924,nan,K2,Kp
2457671.8439032,0.9948,nan,K2,Kp
2457671.8643352,0.9951,nan,K2,Kp
2457671.8847671,0.9953,nan,K2,Kp
2457671.9051988,0.9959,nan,K2,Kp
2457671.9256308,0.9970,nan,K2,Kp
2457671.9869264,0.9974,nan,K2,Kp
2457672.0073583,0.9963,nan,K2,Kp
2457672.0277901,0.9955,nan,K2,Kp
2457672.0482220,0.9952,nan,K2,Kp
2457672.0686538,0.9952,nan,K2,Kp
2457672.0890857,0.9952,nan,K2,Kp
2457672.1095176,0.9947,nan,K2,Kp
2457672.1299495,0.9940,nan,K2,Kp
2457672.1503813,0.9925,nan,K2,Kp
2457672.1708132,0.9912,nan,K2,Kp
2457672.2116769,0.9915,nan,K2,Kp
2457672.2321088,0.9914,nan,K2,Kp
2457672.2525406,0.9907,nan,K2,Kp
2457672.2729725,0.9895,nan,K2,Kp
2457672.2934044,0.9888,nan,K2,Kp
2457672.3138362,0.9885,nan,K2,Kp
2457672.3342682,0.9886,nan,K2,Kp
2457672.3547000,0.9888,nan,K2,Kp
2457672.3751318,0.9893,nan,K2,Kp
2457672.3955638,0.9905,nan,K2,Kp
2457672.4159955,0.9907,nan,K2,Kp
2457672.4364275,0.9907,nan,K2,Kp
2457672.4568594,0.9906,nan,K2,Kp
2457672.4772911,0.9913,nan,K2,Kp
2457672.4977231,0.9909,nan,K2,Kp
2457672.5181549,0.9905,nan,K2,Kp
2457672.5385867,0.9910,nan,K2,Kp
2457672.5590187,0.9914,nan,K2,Kp
2457672.5794505,0.9928,nan,K2,Kp
2457672.5998824,0.9938,nan,K2,Kp
2457672.6203142,0.9934,nan,K2,Kp
2457672.6407461,0.9926,nan,K2,Kp
2457672.6611779,0.9919,nan,K2,Kp
2457672.7020417,0.9920,nan,K2,Kp
2457672.7224735,0.9913,nan,K2,Kp
2457672.7429054,0.9907,nan,K2,Kp
2457672.7633372,0.9902,nan,K2,Kp
2457672.7837690,0.9905,nan,K2,Kp
2457672.8042009,0.9912,nan,K2,Kp
2457672.8246328,0.9920,nan,K2,Kp
2457672.8450645,0.9911,nan,K2,Kp
2457672.8654965,0.9916,nan,K2,Kp
2457672.8859283,0.9914,nan,K2,Kp
2457672.9063603,0.9905,nan,K2,Kp
2457672.9472239,0.9894,nan,K2,Kp
2457672.9676559,0.9893,nan,K2,Kp
2457672.9880876,0.9887,nan,K2,Kp
2457673.0085195,0.9882,nan,K2,Kp
2457673.0289514,0.9883,nan,K2,Kp
2457673.0493832,0.9890,nan,K2,Kp
2457673.0698150,0.9899,nan,K2,Kp
2457673.0902470,0.9901,nan,K2,Kp
2457673.1106787,0.9899,nan,K2,Kp
2457673.1311106,0.9906,nan,K2,Kp
2457673.1515425,0.9904,nan,K2,Kp
2457673.1719743,0.9894,nan,K2,Kp
2457673.1924061,0.9893,nan,K2,Kp
2457673.2128380,0.9899,nan,K2,Kp
2457673.2332699,0.9907,nan,K2,Kp
2457673.2537016,0.9912,nan,K2,Kp
2457673.2741336,0.9915,nan,K2,Kp
2457673.2945654,0.9918,nan,K2,Kp
2457673.3149972,0.9909,nan,K2,Kp
2457673.3354291,0.9905,nan,K2,Kp
2457673.3558610,0.9910,nan,K2,Kp
2457673.3762929,0.9916,nan,K2,Kp
2457673.3967247,0.9921,nan,K2,Kp
2457673.4375883,0.9933,nan,K2,Kp
2457673.4580202,0.9934,nan,K2,Kp
2457673.4784520,0.9931,nan,K2,Kp
2457673.4988839,0.9921,nan,K2,Kp
2457673.5193157,0.9924,nan,K2,Kp
2457673.5397476,0.9928,nan,K2,Kp
2457673.5601794,0.9935,nan,K2,Kp
2457673.5806112,0.9934,nan,K2,Kp
2457673.6010431,0.9937,nan,K2,Kp
2457673.6214749,0.9944,nan,K2,Kp
2457673.6419068,0.9958,nan,K2,Kp
2457673.6827705,0.9959,nan,K2,Kp
2457673.7032023,0.9955,nan,K2,Kp
2457673.7236341,0.9966,nan,K2,Kp
2457673.7440661,0.9959,nan,K2,Kp
2457673.7644978,0.9948,nan,K2,Kp
2457673.7849296,0.9947,nan,K2,Kp
2457673.8053616,0.9946,nan,K2,Kp
2457673.8257933,0.9939,nan,K2,Kp
2457673.8462253,0.9934,nan,K2,Kp
2457673.8666571,0.9930,nan,K2,Kp
2457673.8870888,0.9921,nan,K2,Kp
2457673.9279526,0.9912,nan,K2,Kp
2457673.9483843,0.9910,nan,K2,Kp
2457673.9688163,0.9904,nan,K2,Kp
2457673.9892481,0.9904,nan,K2,Kp
2457674.0096799,0.9907,nan,K2,Kp
2457674.0301118,0.9909,nan,K2,Kp
2457674.0505436,0.9908,nan,K2,Kp
2457674.0709754,0.9907,nan,K2,Kp
2457674.0914073,0.9912,nan,K2,Kp
2457674.1118391,0.9910,nan,K2,Kp
2457674.1322709,0.9913,nan,K2,Kp
2457674.1731346,0.9933,nan,K2,Kp
2457674.1935664,0.9938,nan,K2,Kp
2457674.2139984,0.9939,nan,K2,Kp
2457674.2344301,0.9940,nan,K2,Kp
2457674.2548620,0.9942,nan,K2,Kp
2457674.2752938,0.9950,nan,K2,Kp
2457674.2957256,0.9956,nan,K2,Kp
2457674.3161575,0.9961,nan,K2,Kp
2457674.3365893,0.9966,nan,K2,Kp
2457674.3570211,0.9968,nan,K2,Kp
2457674.3774530,0.9968,nan,K2,Kp
2457674.3978847,0.9961,nan,K2,Kp
2457674.4183166,0.9952,nan,K2,Kp
2457674.4387485,0.9949,nan,K2,Kp
2457674.4591802,0.9952,nan,K2,Kp
2457674.4796121,0.9953,nan,K2,Kp
2457674.5000440,0.9953,nan,K2,Kp
2457674.5204758,0.9958,nan,K2,Kp
2457674.5409075,0.9961,nan,K2,Kp
2457674.5613395,0.9968,nan,K2,Kp
2457674.5817713,0.9965,nan,K2,Kp
2457674.6022030,0.9966,nan,K2,Kp
2457674.6226349,0.9971,nan,K2,Kp
2457674.6634985,0.9984,nan,K2,Kp
2457674.6839304,0.9988,nan,K2,Kp
2457674.7043622,0.9988,nan,K2,Kp
2457674.7247942,0.9990,nan,K2,Kp
2457674.7452259,0.9987,nan,K2,Kp
2457674.7656577,0.9978,nan,K2,Kp
2457674.7860896,0.9969,nan,K2,Kp
2457674.8065214,0.9965,nan,K2,Kp
2457674.8269532,0.9965,nan,K2,Kp
2457674.8473851,0.9968,nan,K2,Kp
2457674.8678168,0.9968,nan,K2,Kp
2457674.8882486,0.9975,nan,K2,Kp
2457674.9086805,0.9976,nan,K2,Kp
2457674.9291123,0.9964,nan,K2,Kp
2457674.9495441,0.9960,nan,K2,Kp
2457674.9699760,0.9969,nan,K2,Kp
2457674.9904077,0.9974,nan,K2,Kp
2457675.0108396,0.9975,nan,K2,Kp
2457675.0312715,0.9968,nan,K2,Kp
2457675.0517032,0.9974,nan,K2,Kp
2457675.0721350,0.9976,nan,K2,Kp
2457675.0925669,0.9974,nan,K2,Kp
2457675.1129986,0.9968,nan,K2,Kp
2457675.1538624,0.9970,nan,K2,Kp
2457675.1742941,0.9979,nan,K2,Kp
2457675.1947260,0.9976,nan,K2,Kp
2457675.2151578,0.9987,nan,K2,Kp
2457675.2355895,0.9987,nan,K2,Kp
2457675.2560215,0.9992,nan,K2,Kp
2457675.2764533,0.9993,nan,K2,Kp
2457675.2968850,0.9989,nan,K2,Kp
2457675.3173169,0.9982,nan,K2,Kp
2457675.3377487,0.9976,nan,K2,Kp
2457675.3581805,0.9984,nan,K2,Kp
2457675.3990442,1.0009,nan,K2,Kp
2457675.4194760,1.0014,nan,K2,Kp
2457675.4399078,1.0017,nan,K2,Kp
2457675.4603396,1.0015,nan,K2,Kp
2457675.4807714,1.0012,nan,K2,Kp
2457675.5012033,1.0019,nan,K2,Kp
2457675.5216350,1.0019,nan,K2,Kp
2457675.5420668,1.0026,nan,K2,Kp
2457675.5624988,1.0030,nan,K2,Kp
2457675.5829305,1.0038,nan,K2,Kp
2457675.6033624,1.0027,nan,K2,Kp
2457675.6442259,1.0033,nan,K2,Kp
2457675.6646578,1.0030,nan,K2,Kp
2457675.6850896,1.0020,nan,K2,Kp
2457675.7055213,1.0016,nan,K2,Kp
2457675.7259532,1.0018,nan,K2,Kp
2457675.7463849,1.0019,nan,K2,Kp
2457675.7668168,1.0017,nan,K2,Kp
2457675.7872487,1.0027,nan,K2,Kp
2457675.8076804,1.0032,nan,K2,Kp
2457675.8281122,1.0029,nan,K2,Kp
2457675.8485441,1.0030,nan,K2,Kp
2457675.8894076,1.0019,nan,K2,Kp
2457675.9098395,1.0013,nan,K2,Kp
2457675.9302713,1.0003,nan,K2,Kp
2457675.9507030,0.9994,nan,K2,Kp
2457675.9711349,0.9986,nan,K2,Kp
2457675.9915667,0.9983,nan,K2,Kp
2457676.0119986,0.9988,nan,K2,Kp
2457676.0324303,1.0001,nan,K2,Kp
2457676.0528621,1.0002,nan,K2,Kp
2457676.0732940,1.0002,nan,K2,Kp
2457676.0937257,1.0004,nan,K2,Kp
2457676.1345894,0.9992,nan,K2,Kp
2457676.1550211,0.9988,nan,K2,Kp
2457676.1754529,0.9980,nan,K2,Kp
2457676.1958848,0.9975,nan,K2,Kp
2457676.2163165,0.9973,nan,K2,Kp
2457676.2367483,0.9975,nan,K2,Kp
2457676.2571802,0.9978,nan,K2,Kp
2457676.2776119,0.9982,nan,K2,Kp
2457676.2980437,0.9991,nan,K2,Kp
2457676.3184756,0.9996,nan,K2,Kp
2457676.3389074,0.9996,nan,K2,Kp
2457676.3593391,0.9998,nan,K2,Kp
2457676.3797710,0.9996,nan,K2,Kp
2457676.4002028,0.9991,nan,K2,Kp
2457676.4206346,0.9989,nan,K2,Kp
2457676.4410664,0.9988,nan,K2,Kp
2457676.4614982,0.9976,nan,K2,Kp
2457676.4819300,0.9973,nan,K2,Kp
2457676.5023618,0.9972,nan,K2,Kp
2457676.5227935,0.9972,nan,K2,Kp
2457676.5432254,0.9978,nan,K2,Kp
2457676.5636572,0.9979,nan,K2,Kp
2457676.5840889,0.9978,nan,K2,Kp
2457676.6249526,0.9981,nan,K2,Kp
2457676.6453843,0.9982,nan,K2,Kp
2457676.6658162,0.9998,nan,K2,Kp
2457676.6862480,1.0017,nan,K2,Kp
2457676.7066798,1.0026,nan,K2,Kp
2457676.7271116,1.0021,nan,K2,Kp
2457676.7475434,1.0019,nan,K2,Kp
2457676.7679752,1.0017,nan,K2,Kp
2457676.7884070,1.0027,nan,K2,Kp
2457676.8088387,1.0030,nan,K2,Kp
2457676.8292705,1.0024,nan,K2,Kp
2457676.8701341,1.0019,nan,K2,Kp
2457676.8905660,1.0009,nan,K2,Kp
2457676.9109978,1.0011,nan,K2,Kp
2457676.9314295,1.0019,nan,K2,Kp
2457676.9518614,1.0029,nan,K2,Kp
2457676.9722932,1.0034,nan,K2,Kp
2457676.9927249,1.0024,nan,K2,Kp
2457677.0131568,1.0013,nan,K2,Kp
2457677.0335885,1.0007,nan,K2,Kp
2457677.0540202,1.0002,nan,K2,Kp
2457677.0744521,0.9996,nan,K2,Kp
2457677.0948839,0.9986,nan,K2,Kp
2457677.1153156,0.9991,nan,K2,Kp
2457677.1357475,0.9993,nan,K2,Kp
2457677.1561793,1.0010,nan,K2,Kp
2457677.1766111,1.0031,nan,K2,Kp
2457677.1970428,1.0055,nan,K2,Kp
2457677.2174746,1.0068,nan,K2,Kp
2457677.2379063,1.0062,nan,K2,Kp
2457677.2583382,1.0058,nan,K2,Kp
2457677.2787700,1.0040,nan,K2,Kp
2457677.2992018,1.0063,nan,K2,Kp
2457677.3196336,1.0056,nan,K2,Kp
2457677.3604972,1.0046,nan,K2,Kp
2457677.3809289,1.0036,nan,K2,Kp
2457677.4013607,1.0036,nan,K2,Kp
2457677.4217926,1.0034,nan,K2,Kp
2457677.4422243,1.0028,nan,K2,Kp
2457677.4626560,1.0033,nan,K2,Kp
2457677.4830879,1.0023,nan,K2,Kp
2457677.5035196,1.0004,nan,K2,Kp
2457677.5239514,0.9983,nan,K2,Kp
2457677.5443833,0.9983,nan,K2,Kp
2457677.5648150,0.9981,nan,K2,Kp
2457677.6056786,0.9961,nan,K2,Kp
2457677.6261103,0.9961,nan,K2,Kp
2457677.6465421,0.9958,nan,K2,Kp
2457677.6669740,0.9963,nan,K2,Kp
2457677.6874057,0.9964,nan,K2,Kp
2457677.7078375,0.9971,nan,K2,Kp
2457677.7282693,0.9968,nan,K2,Kp
2457677.7487011,0.9967,nan,K2,Kp
2457677.7691329,0.9960,nan,K2,Kp
2457677.7895646,0.9953,nan,K2,Kp
2457677.8099964,0.9940,nan,K2,Kp
2457677.8508600,0.9946,nan,K2,Kp
2457677.8712917,0.9939,nan,K2,Kp
2457677.8917236,0.9937,nan,K2,Kp
2457677.9121553,0.9936,nan,K2,Kp
2457677.9325871,0.9937,nan,K2,Kp
2457677.9530190,0.9939,nan,K2,Kp
2457677.9734506,0.9929,nan,K2,Kp
2457677.9938823,0.9922,nan,K2,Kp
2457678.0143142,0.9924,nan,K2,Kp
2457678.0347460,0.9922,nan,K2,Kp
2457678.0551777,0.9913,nan,K2,Kp
2457678.0960413,0.9928,nan,K2,Kp
2457678.1164732,0.9928,nan,K2,Kp
2457678.1369048,0.9927,nan,K2,Kp
2457678.1573366,0.9923,nan,K2,Kp
2457678.1777685,0.9929,nan,K2,Kp
2457678.1982002,0.9940,nan,K2,Kp
2457678.2186319,0.9945,nan,K2,Kp
2457678.2390638,0.9946,nan,K2,Kp
2457678.2594956,0.9944,nan,K2,Kp
2457678.2799272,0.9940,nan,K2,Kp
2457678.3003591,0.9938,nan,K2,Kp
2457678.3207909,0.9930,nan,K2,Kp
2457678.3412225,0.9924,nan,K2,Kp
2457678.3616544,0.9928,nan,K2,Kp
2457678.3820862,0.9933,nan,K2,Kp
2457678.4025179,0.9935,nan,K2,Kp
2457678.4229497,0.9942,nan,K2,Kp
2457678.4433815,0.9931,nan,K2,Kp
2457678.4638132,0.9923,nan,K2,Kp
2457678.4842450,0.9916,nan,K2,Kp
2457678.5046768,0.9905,nan,K2,Kp
2457678.5251086,0.9901,nan,K2,Kp
2457678.5455403,0.9890,nan,K2,Kp
2457678.5864040,0.9882,nan,K2,Kp
2457678.6068356,0.9888,nan,K2,Kp
2457678.6272674,0.9893,nan,K2,Kp
2457678.6476993,0.9900,nan,K2,Kp
2457678.6681310,0.9908,nan,K2,Kp
2457678.6885627,0.9917,nan,K2,Kp
2457678.7089946,0.9916,nan,K2,Kp
2457678.7294262,0.9923,nan,K2,Kp
2457678.7498580,0.9919,nan,K2,Kp
2457678.7702899,0.9910,nan,K2,Kp
2457678.7907215,0.9893,nan,K2,Kp
2457678.8315852,0.9879,nan,K2,Kp
2457678.8520168,0.9874,nan,K2,Kp
2457678.8724486,0.9872,nan,K2,Kp
2457678.8928805,0.9872,nan,K2,Kp
2457678.9133121,0.9884,nan,K2,Kp
2457678.9337439,0.9888,nan,K2,Kp
2457678.9541757,0.9886,nan,K2,Kp
2457678.9746074,0.9877,nan,K2,Kp
2457678.9950393,0.9882,nan,K2,Kp
2457679.0154710,0.9878,nan,K2,Kp
2457679.0359028,0.9878,nan,K2,Kp
2457679.0767663,0.9891,nan,K2,Kp
2457679.0971981,0.9892,nan,K2,Kp
2457679.1176298,0.9894,nan,K2,Kp
2457679.1380616,0.9909,nan,K2,Kp
2457679.1584933,0.9919,nan,K2,Kp
2457679.1789252,0.9922,nan,K2,Kp
2457679.1993569,0.9922,nan,K2,Kp
2457679.2197886,0.9916,nan,K2,Kp
2457679.2402205,0.9914,nan,K2,Kp
2457679.2606521,0.9919,nan,K2,Kp
2457679.2810839,0.9921,nan,K2,Kp
2457679.3015158,0.9913,nan,K2,Kp
2457679.3219474,0.9900,nan,K2,Kp
2457679.3423792,0.9894,nan,K2,Kp
2457679.3628110,0.9892,nan,K2,Kp
2457679.3832427,0.9893,nan,K2,Kp
2457679.4036745,0.9905,nan,K2,Kp
2457679.4241063,0.9909,nan,K2,Kp
2457679.4445380,0.9909,nan,K2,Kp
2457679.4649698,0.9895,nan,K2,Kp
2457679.4854015,0.9894,nan,K2,Kp
2457679.5058332,0.9891,nan,K2,Kp
2457679.5262651,0.9847,nan,K2,Kp
2457679.5671285,0.9876,nan,K2,Kp
2457679.5875603,0.9876,nan,K2,Kp
2457682.7953430,0.9879,nan,K2,Kp
2457682.8157748,0.9884,nan,K2,Kp
2457682.8362065,0.9891,nan,K2,Kp
2457682.8566381,0.9883,nan,K2,Kp
2457682.8770700,0.9889,nan,K2,Kp
2457682.8975017,0.9897,nan,K2,Kp
2457682.9179334,0.9907,nan,K2,Kp
2457682.9383651,0.9916,nan,K2,Kp
2457682.9587968,0.9917,nan,K2,Kp
2457682.9792285,0.9920,nan,K2,Kp
2457682.9996602,0.9925,nan,K2,Kp
2457683.0200919,0.9934,nan,K2,Kp
2457683.0405237,0.9931,nan,K2,Kp
2457683.0609554,0.9931,nan,K2,Kp
2457683.0813871,0.9925,nan,K2,Kp
2457683.1018189,0.9935,nan,K2,Kp
2457683.1222505,0.9947,nan,K2,Kp
2457683.1426822,0.9966,nan,K2,Kp
2457683.1631140,0.9974,nan,K2,Kp
2457683.1835456,0.9975,nan,K2,Kp
2457683.2244091,0.9972,nan,K2,Kp
2457683.2448407,0.9974,nan,K2,Kp
2457683.2652725,0.9982,nan,K2,Kp
2457683.2857043,0.9988,nan,K2,Kp
2457683.3061359,0.9978,nan,K2,Kp
2457683.3265676,0.9980,nan,K2,Kp
2457683.3469994,0.9989,nan,K2,Kp
2457683.3674310,0.9997,nan,K2,Kp
2457683.3878628,1.0008,nan,K2,Kp
2457683.4082945,1.0014,nan,K2,Kp
2457683.4287262,1.0011,nan,K2,Kp
2457683.4491579,1.0016,nan,K2,Kp
2457683.4695896,1.0021,nan,K2,Kp
2457683.4900213,1.0026,nan,K2,Kp
2457683.5104530,1.0032,nan,K2,Kp
2457683.5308847,1.0038,nan,K2,Kp
2457683.5513165,1.0040,nan,K2,Kp
2457683.5717483,1.0032,nan,K2,Kp
2457683.5921799,1.0025,nan,K2,Kp
2457683.6126116,1.0027,nan,K2,Kp
2457683.6330434,1.0019,nan,K2,Kp
2457683.6534750,1.0006,nan,K2,Kp
2457683.6739068,0.9996,nan,K2,Kp
2457683.7147701,0.9967,nan,K2,Kp
2457683.7352019,0.9954,nan,K2,Kp
2457683.7556336,0.9941,nan,K2,Kp
2457683.7760652,0.9937,nan,K2,Kp
2457683.7964970,0.9939,nan,K2,Kp
2457683.8169287,0.9945,nan,K2,Kp
2457683.8373603,0.9953,nan,K2,Kp
2457683.8577921,0.9967,nan,K2,Kp
2457683.8782237,0.9988,nan,K2,Kp
2457683.8986554,0.9995,nan,K2,Kp
2457683.9190872,0.9998,nan,K2,Kp
2457683.9395189,1.0001,nan,K2,Kp
2457683.9599505,1.0004,nan,K2,Kp
2457683.9803823,1.0017,nan,K2,Kp
2457684.0008140,1.0029,nan,K2,Kp
2457684.0212457,1.0032,nan,K2,Kp
2457684.0416774,1.0032,nan,K2,Kp
2457684.0621091,1.0032,nan,K2,Kp
2457684.0825408,1.0023,nan,K2,Kp
2457684.1029725,1.0021,nan,K2,Kp
2457684.1234042,1.0020,nan,K2,Kp
2457684.1438360,1.0022,nan,K2,Kp
2457684.1642676,1.0022,nan,K2,Kp
2457684.2051311,1.0036,nan,K2,Kp
2457684.2255627,1.0020,nan,K2,Kp
2457684.2459944,1.0021,nan,K2,Kp
2457684.2664262,1.0023,nan,K2,Kp
2457684.2868578,1.0030,nan,K2,Kp
2457684.3072896,1.0042,nan,K2,Kp
2457684.3277213,1.0044,nan,K2,Kp
2457684.3481529,1.0036,nan,K2,Kp
2457684.3685847,1.0027,nan,K2,Kp
2457684.3890164,1.0026,nan,K2,Kp
2457684.4094481,1.0014,nan,K2,Kp
2457684.4503115,1.0006,nan,K2,Kp
2457684.4707432,1.0025,nan,K2,Kp
2457684.4911749,1.0025,nan,K2,Kp
2457684.5116066,1.0026,nan,K2,Kp
2457684.5320383,1.0033,nan,K2,Kp
2457684.5524699,1.0025,nan,K2,Kp
2457684.5729016,1.0027,nan,K2,Kp
2457684.5933332,1.0022,nan,K2,Kp
2457684.6137650,1.0016,nan,K2,Kp
2457684.6341967,1.0021,nan,K2,Kp
2457684.6546285,1.0013,nan,K2,Kp
2457684.6954918,1.0019,nan,K2,Kp
2457684.7159236,1.0016,nan,K2,Kp
2457684.7363552,1.0007,nan,K2,Kp
2457684.7567869,1.0000,nan,K2,Kp
2457684.7772187,0.9990,nan,K2,Kp
2457684.7976503,0.9983,nan,K2,Kp
2457684.8180820,0.9978,nan,K2,Kp
2457684.8385137,0.9974,nan,K2,Kp
2457684.8589453,0.9974,nan,K2,Kp
2457684.8793770,0.9974,nan,K2,Kp
2457684.8998088,0.9967,nan,K2,Kp
2457684.9202404,0.9956,nan,K2,Kp
2457684.9406721,0.9959,nan,K2,Kp
2457684.9611039,0.9961,nan,K2,Kp
2457684.9815356,0.9954,nan,K2,Kp
2457685.0019673,0.9951,nan,K2,Kp
2457685.0223990,0.9958,nan,K2,Kp
2457685.0428306,0.9969,nan,K2,Kp
2457685.0632624,0.9975,nan,K2,Kp
2457685.0836940,0.9969,nan,K2,Kp
2457685.1041257,0.9962,nan,K2,Kp
2457685.1245575,0.9963,nan,K2,Kp
2457685.1449891,0.9969,nan,K2,Kp
2457685.1858526,0.9981,nan,K2,Kp
2457685.2062842,0.9976,nan,K2,Kp
2457685.2267158,0.9960,nan,K2,Kp
2457685.2471476,0.9958,nan,K2,Kp
2457685.2675792,0.9960,nan,K2,Kp
2457685.2880109,0.9952,nan,K2,Kp
2457685.3084426,0.9946,nan,K2,Kp
2457685.3288743,0.9939,nan,K2,Kp
2457685.3493061,0.9936,nan,K2,Kp
2457685.3697376,0.9933,nan,K2,Kp
2457685.3901693,0.9935,nan,K2,Kp
2457685.4106011,0.9934,nan,K2,Kp
2457685.4310328,0.9929,nan,K2,Kp
2457685.4514644,0.9927,nan,K2,Kp
2457685.4718962,0.9925,nan,K2,Kp
2457685.4923279,0.9926,nan,K2,Kp
2457685.5127594,0.9925,nan,K2,Kp
2457685.5331912,0.9918,nan,K2,Kp
2457685.5536229,0.9917,nan,K2,Kp
2457685.5740545,0.9917,nan,K2,Kp
2457685.5944863,0.9919,nan,K2,Kp
2457685.6149180,0.9928,nan,K2,Kp
2457685.6353495,0.9933,nan,K2,Kp
2457685.6762130,0.9897,nan,K2,Kp
2457685.6966448,0.9917,nan,K2,Kp
2457685.7170764,0.9921,nan,K2,Kp
2457685.7375081,0.9930,nan,K2,Kp
2457685.7579398,0.9935,nan,K2,Kp
2457685.7783714,0.9929,nan,K2,Kp
2457685.7988031,0.9920,nan,K2,Kp
2457685.8192349,0.9917,nan,K2,Kp
2457685.8396665,0.9912,nan,K2,Kp
2457685.8600981,0.9905,nan,K2,Kp
2457685.8805299,0.9907,nan,K2,Kp
2457685.9009616,0.9904,nan,K2,Kp
2457685.9213932,0.9912,nan,K2,Kp
2457685.9418250,0.9912,nan,K2,Kp
2457685.9622566,0.9910,nan,K2,Kp
2457685.9826882,0.9920,nan,K2,Kp
2457686.0031200,0.9931,nan,K2,Kp
2457686.0235517,0.9940,nan,K2,Kp
2457686.0439834,0.9940,nan,K2,Kp
2457686.0644150,0.9947,nan,K2,Kp
2457686.0848466,0.9953,nan,K2,Kp
2457686.1052784,0.9969,nan,K2,Kp
2457686.1257101,0.9978,nan,K2,Kp
2457686.1461417,0.9992,nan,K2,Kp
2457686.1665734,0.9993,nan,K2,Kp
2457686.1870051,0.9991,nan,K2,Kp
2457686.2074367,0.9986,nan,K2,Kp
2457686.2278685,0.9983,nan,K2,Kp
2457686.2483001,0.9973,nan,K2,Kp
2457686.2687318,0.9973,nan,K2,Kp
2457686.2891635,0.9986,nan,K2,Kp
2457686.3095952,0.9976,nan,K2,Kp
2457686.3300268,0.9957,nan,K2,Kp
2457686.3504585,0.9975,nan,K2,Kp
2457686.3708902,1.0007,nan,K2,Kp
2457686.4117537,0.9988,nan,K2,Kp
2457686.4321852,0.9973,nan,K2,Kp
2457686.4526170,0.9981,nan,K2,Kp
2457686.4730487,0.9994,nan,K2,Kp
2457686.4934803,1.0005,nan,K2,Kp
2457686.5139120,0.9997,nan,K2,Kp
2457686.5343437,1.0003,nan,K2,Kp
2457686.5547753,1.0004,nan,K2,Kp
2457686.5752070,1.0003,nan,K2,Kp
2457686.5956387,1.0002,nan,K2,Kp
2457686.6160703,1.0013,nan,K2,Kp
2457686.6569337,1.0045,nan,K2,Kp
2457686.6773653,1.0055,nan,K2,Kp
2457686.6977971,1.0056,nan,K2,Kp
2457686.7182288,1.0061,nan,K2,Kp
2457686.7386604,1.0063,nan,K2,Kp
2457686.7590921,1.0050,nan,K2,Kp
2457686.7795238,1.0034,nan,K2,Kp
2457686.7999554,1.0029,nan,K2,Kp
2457686.8203871,1.0028,nan,K2,Kp
2457686.8408188,1.0024,nan,K2,Kp
2457686.8612505,1.0017,nan,K2,Kp
2457686.8816821,1.0013,nan,K2,Kp
2457686.9021138,1.0007,nan,K2,Kp
2457686.9225455,1.0002,nan,K2,Kp
2457686.9429771,1.0008,nan,K2,Kp
2457686.9634088,1.0013,nan,K2,Kp
2457686.9838406,1.0017,nan,K2,Kp
2457687.0042722,1.0022,nan,K2,Kp
2457687.0247038,1.0029,nan,K2,Kp
2457687.0451356,1.0034,nan,K2,Kp
2457687.0655672,1.0023,nan,K2,Kp
2457687.0859988,1.0016,nan,K2,Kp
2457687.1064306,1.0014,nan,K2,Kp
2457687.1472939,1.0014,nan,K2,Kp
2457687.1677256,1.0028,nan,K2,Kp
2457687.1881572,1.0026,nan,K2,Kp
2457687.2085889,1.0040,nan,K2,Kp
2457687.2290206,1.0047,nan,K2,Kp
2457687.2494523,1.0055,nan,K2,Kp
2457687.2698839,1.0059,nan,K2,Kp
2457687.2903156,1.0054,nan,K2,Kp
2457687.3107473,1.0056,nan,K2,Kp
2457687.3311789,1.0066,nan,K2,Kp
2457687.3516106,1.0074,nan,K2,Kp
2457687.3720423,1.0067,nan,K2,Kp
2457687.3924739,1.0062,nan,K2,Kp
2457687.4129056,1.0051,nan,K2,Kp
2457687.4333373,1.0036,nan,K2,Kp
2457687.4537689,1.0026,nan,K2,Kp
2457687.4742006,1.0015,nan,K2,Kp
2457687.4946324,1.0005,nan,K2,Kp
2457687.5150639,1.0001,nan,K2,Kp
2457687.5354956,0.9994,nan,K2,Kp
2457687.5559274,0.9975,nan,K2,Kp
2457687.5763589,0.9997,nan,K2,Kp
2457687.5967906,0.9999,nan,K2,Kp
2457687.6376539,0.9997,nan,K2,Kp
2457687.6580856,1.0012,nan,K2,Kp
2457687.6785173,1.0023,nan,K2,Kp
2457687.6989489,1.0026,nan,K2,Kp
2457687.7193806,1.0043,nan,K2,Kp
2457687.7398123,1.0067,nan,K2,Kp
2457687.7602439,1.0084,nan,K2,Kp
2457687.7806756,1.0069,nan,K2,Kp
2457687.8011073,1.0058,nan,K2,Kp
2457687.8215390,1.0049,nan,K2,Kp
2457687.8419706,1.0037,nan,K2,Kp
2457687.8624023,1.0027,nan,K2,Kp
2457687.8828340,1.0023,nan,K2,Kp
2457687.9032656,1.0014,nan,K2,Kp
2457687.9236973,1.0009,nan,K2,Kp
2457687.9441290,1.0007,nan,K2,Kp
2457687.9645607,1.0006,nan,K2,Kp
2457687.9849923,1.0008,nan,K2,Kp
2457688.0054239,1.0000,nan,K2,Kp
2457688.0258557,1.0002,nan,K2,Kp
2457688.0462873,1.0004,nan,K2,Kp
2457688.0667189,1.0006,nan,K2,Kp
2457688.0871507,1.0005,nan,K2,Kp
2457688.1075822,1.0011,nan,K2,Kp
2457688.1280140,1.0015,nan,K2,Kp
2457688.1484457,1.0022,nan,K2,Kp
2457688.1688772,1.0038,nan,K2,Kp
2457688.1893090,1.0055,nan,K2,Kp
2457688.2097405,1.0049,nan,K2,Kp
2457688.2301722,1.0039,nan,K2,Kp
2457688.2506039,1.0027,nan,K2,Kp
2457688.2710355,1.0022,nan,K2,Kp
2457688.2914672,1.0014,nan,K2,Kp
2457688.3118989,0.9999,nan,K2,Kp
2457688.3323306,0.9984,nan,K2,Kp
2457688.3731939,1.0019,nan,K2,Kp
2457688.3936255,1.0016,nan,K2,Kp
2457688.4140571,1.0025,nan,K2,Kp
2457688.4344889,0.9993,nan,K2,Kp
2457688.4549205,0.9975,nan,K2,Kp
2457688.4753523,0.9958,nan,K2,Kp
2457688.4957838,0.9944,nan,K2,Kp
2457688.5162155,0.9942,nan,K2,Kp
2457688.5366472,0.9941,nan,K2,Kp
2457688.5570788,0.9939,nan,K2,Kp
2457688.5775105,0.9942,nan,K2,Kp
2457688.6183738,0.9932,nan,K2,Kp
2457688.6388054,0.9923,nan,K2,Kp
2457688.6592372,0.9920,nan,K2,Kp
2457688.6796687,0.9933,nan,K2,Kp
2457688.7001004,0.9940,nan,K2,Kp
2457688.7205321,0.9945,nan,K2,Kp
2457688.7409637,0.9957,nan,K2,Kp
2457688.7613953,0.9970,nan,K2,Kp
2457688.7818271,0.9986,nan,K2,Kp
2457688.8022587,0.9980,nan,K2,Kp
2457688.8226904,0.9982,nan,K2,Kp
2457688.8431221,0.9986,nan,K2,Kp
2457688.8635537,0.9996,nan,K2,Kp
2457688.8839854,0.9999,nan,K2,Kp
2457688.9044170,1.0002,nan,K2,Kp
2457688.9248486,1.0009,nan,K2,Kp
2457688.9452803,1.0011,nan,K2,Kp
2457688.9657120,1.0011,nan,K2,Kp
2457688.9861436,1.0012,nan,K2,Kp
2457689.0065753,1.0017,nan,K2,Kp
2457689.0270069,0.9995,nan,K2,Kp
2457689.0474385,0.9990,nan,K2,Kp
2457689.0678702,0.9990,nan,K2,Kp
2457689.1087334,1.0011,nan,K2,Kp
2457689.1291652,1.0018,nan,K2,Kp
2457689.1495968,1.0032,nan,K2,Kp
2457689.1700286,1.0047,nan,K2,Kp
2457689.1904601,1.0057,nan,K2,Kp
2457689.2108918,1.0062,nan,K2,Kp
2457689.2313235,1.0066,nan,K2,Kp
2457689.2517551,1.0070,nan,K2,Kp
2457689.2721867,1.0085,nan,K2,Kp
2457689.2926185,1.0102,nan,K2,Kp
2457689.3130501,1.0107,nan,K2,Kp
2457689.3334817,1.0113,nan,K2,Kp
2457689.3539134,1.0116,nan,K2,Kp
2457689.3743451,1.0114,nan,K2,Kp
2457689.3947766,1.0113,nan,K2,Kp
2457689.4152084,1.0107,nan,K2,Kp
2457689.4356400,1.0110,nan,K2,Kp
2457689.4560716,1.0119,nan,K2,Kp
2457689.4765033,1.0125,nan,K2,Kp
2457689.4969350,1.0129,nan,K2,Kp
2457689.5173667,1.0137,nan,K2,Kp
2457689.5377983,1.0149,nan,K2,Kp
2457689.5582299,1.0135,nan,K2,Kp
2457689.5990932,1.0144,nan,K2,Kp
2457689.6195248,1.0151,nan,K2,Kp
2457689.6399566,1.0146,nan,K2,Kp
2457689.6603881,1.0159,nan,K2,Kp
2457689.6808198,1.0184,nan,K2,Kp
2457689.7012514,1.0217,nan,K2,Kp
2457689.7216831,1.0219,nan,K2,Kp
2457689.7421147,1.0215,nan,K2,Kp
2457689.7625464,1.0220,nan,K2,Kp
2457689.7829780,1.0223,nan,K2,Kp
2457689.8034097,1.0230,nan,K2,Kp
2457689.8238414,1.0239,nan,K2,Kp
2457689.8442729,1.0244,nan,K2,Kp
2457689.8647047,1.0239,nan,K2,Kp
2457689.8851363,1.0230,nan,K2,Kp
2457689.9055679,1.0226,nan,K2,Kp
2457689.9259996,1.0220,nan,K2,Kp
2457689.9464313,1.0205,nan,K2,Kp
2457689.9668628,1.0199,nan,K2,Kp
2457689.9872946,1.0177,nan,K2,Kp
2457690.0077262,1.0163,nan,K2,Kp
2457690.0281577,1.0144,nan,K2,Kp
2457690.0485895,1.0120,nan,K2,Kp
2457690.0690211,1.0103,nan,K2,Kp
2457690.0894527,1.0089,nan,K2,Kp
2457690.1098844,1.0085,nan,K2,Kp
2457690.1303161,1.0082,nan,K2,Kp
2457690.1507478,1.0090,nan,K2,Kp
2457690.1711793,1.0108,nan,K2,Kp
2457690.1916110,1.0123,nan,K2,Kp
2457690.2120427,1.0112,nan,K2,Kp
2457690.2324743,1.0083,nan,K2,Kp
2457690.2529059,1.0067,nan,K2,Kp
2457690.2733376,1.0061,nan,K2,Kp
2457690.2937693,1.0046,nan,K2,Kp
2457690.3346326,1.0068,nan,K2,Kp
2457690.3550642,1.0078,nan,K2,Kp
2457690.3754958,1.0080,nan,K2,Kp
2457690.3959275,1.0068,nan,K2,Kp
2457690.4163590,1.0065,nan,K2,Kp
2457690.4367907,1.0057,nan,K2,Kp
2457690.4572224,1.0059,nan,K2,Kp
2457690.4776540,1.0057,nan,K2,Kp
2457690.4980857,1.0058,nan,K2,Kp
2457690.5185173,1.0049,nan,K2,Kp
2457690.5389489,1.0047,nan,K2,Kp
2457690.6002438,1.0046,nan,K2,Kp
2457690.6206755,1.0052,nan,K2,Kp
2457690.6411072,1.0055,nan,K2,Kp
2457690.6615388,1.0053,nan,K2,Kp
2457690.6819704,1.0056,nan,K2,Kp
2457690.7024021,1.0056,nan,K2,Kp
2457690.7228337,1.0057,nan,K2,Kp
2457690.7432654,1.0068,nan,K2,Kp
2457690.7636970,1.0079,nan,K2,Kp
2457690.7841286,1.0099,nan,K2,Kp
2457690.8045604,1.0109,nan,K2,Kp
2457690.8249919,1.0099,nan,K2,Kp
2457690.8454236,1.0088,nan,K2,Kp
2457690.8658553,1.0090,nan,K2,Kp
2457690.8862868,1.0093,nan,K2,Kp
2457690.9067186,1.0093,nan,K2,Kp
2457690.9271502,1.0089,nan,K2,Kp
2457690.9475817,1.0080,nan,K2,Kp
2457690.9680135,1.0075,nan,K2,Kp
2457690.9884451,1.0066,nan,K2,Kp
2457691.0088766,1.0070,nan,K2,Kp
2457691.0293084,1.0072,nan,K2,Kp
2457691.0497400,1.0072,nan,K2,Kp
2457691.0701715,1.0072,nan,K2,Kp
2457691.0906033,1.0075,nan,K2,Kp
2457691.1110349,1.0078,nan,K2,Kp
2457691.1314666,1.0079,nan,K2,Kp
2457691.1518982,1.0084,nan,K2,Kp
2457691.1723298,1.0093,nan,K2,Kp
2457691.1927615,1.0107,nan,K2,Kp
2457691.2131931,1.0117,nan,K2,Kp
2457691.2336247,1.0136,nan,K2,Kp
2457691.2540564,1.0154,nan,K2,Kp
2457691.2744880,1.0157,nan,K2,Kp
2457691.2949196,1.0161,nan,K2,Kp
2457691.3153513,1.0158,nan,K2,Kp
2457691.3357829,1.0159,nan,K2,Kp
2457691.3562145,1.0161,nan,K2,Kp
2457691.3766463,1.0160,nan,K2,Kp
2457691.3970778,1.0158,nan,K2,Kp
2457691.4175094,1.0160,nan,K2,Kp
2457691.4379412,1.0151,nan,K2,Kp
2457691.4583727,1.0133,nan,K2,Kp
2457691.4788044,1.0114,nan,K2,Kp
2457691.4992361,1.0106,nan,K2,Kp
2457691.5196676,1.0113,nan,K2,Kp
2457691.5605309,1.0103,nan,K2,Kp
2457691.5809625,1.0097,nan,K2,Kp
2457691.6013942,1.0100,nan,K2,Kp
2457691.6218258,1.0106,nan,K2,Kp
2457691.6422575,1.0112,nan,K2,Kp
2457691.6626891,1.0117,nan,K2,Kp
2457691.6831207,1.0113,nan,K2,Kp
2457691.7035524,1.0108,nan,K2,Kp
2457691.7239840,1.0104,nan,K2,Kp
2457691.7444156,1.0102,nan,K2,Kp
2457691.7648474,1.0109,nan,K2,Kp
2457691.7852790,1.0119,nan,K2,Kp
2457691.8057105,1.0127,nan,K2,Kp
2457691.8261421,1.0132,nan,K2,Kp
2457691.8465739,1.0131,nan,K2,Kp
2457691.8670054,1.0136,nan,K2,Kp
2457691.8874371,1.0143,nan,K2,Kp
2457691.9078687,1.0146,nan,K2,Kp
2457691.9283003,1.0138,nan,K2,Kp
2457691.9487320,1.0129,nan,K2,Kp
2457691.9691636,1.0121,nan,K2,Kp
2457691.9895952,1.0104,nan,K2,Kp
2457692.0100269,1.0086,nan,K2,Kp
2457692.0304584,1.0075,nan,K2,Kp
2457692.0508901,1.0069,nan,K2,Kp
2457692.0713218,1.0062,nan,K2,Kp
2457692.0917533,1.0050,nan,K2,Kp
2457692.1121851,1.0053,nan,K2,Kp
2457692.1326167,1.0059,nan,K2,Kp
2457692.1530482,1.0067,nan,K2,Kp
2457692.1734799,1.0077,nan,K2,Kp
2457692.1939116,1.0090,nan,K2,Kp
2457692.2143432,1.0099,nan,K2,Kp
2457692.2347748,1.0110,nan,K2,Kp
2457692.2552064,1.0126,nan,K2,Kp
2457692.2960697,1.0145,nan,K2,Kp
2457692.3165013,1.0142,nan,K2,Kp
2457692.3369329,1.0124,nan,K2,Kp
2457692.3573647,1.0112,nan,K2,Kp
2457692.3777962,1.0109,nan,K2,Kp
2457692.3982279,1.0105,nan,K2,Kp
2457692.4186596,1.0109,nan,K2,Kp
2457692.4390911,1.0116,nan,K2,Kp
2457692.4595228,1.0119,nan,K2,Kp
2457692.4799544,1.0123,nan,K2,Kp
2457692.5003860,1.0119,nan,K2,Kp
2457692.5412492,1.0091,nan,K2,Kp
2457692.5616808,1.0088,nan,K2,Kp
2457692.5821126,1.0093,nan,K2,Kp
2457692.6025442,1.0093,nan,K2,Kp
2457692.6229757,1.0093,nan,K2,Kp
2457692.6434074,1.0097,nan,K2,Kp
2457692.6638390,1.0106,nan,K2,Kp
2457692.6842706,1.0116,nan,K2,Kp
2457692.7047023,1.0120,nan,K2,Kp
2457692.7251339,1.0117,nan,K2,Kp
2457692.7455655,1.0113,nan,K2,Kp
2457692.7659972,1.0115,nan,K2,Kp
2457692.7864288,1.0114,nan,K2,Kp
2457692.8068604,1.0113,nan,K2,Kp
2457692.8272920,1.0113,nan,K2,Kp
2457692.8477237,1.0114,nan,K2,Kp
2457692.8681554,1.0109,nan,K2,Kp
2457692.8885869,1.0100,nan,K2,Kp
2457692.9090185,1.0100,nan,K2,Kp
2457692.9294503,1.0093,nan,K2,Kp
2457692.9498818,1.0088,nan,K2,Kp
2457692.9703134,1.0086,nan,K2,Kp
2457692.9907451,1.0080,nan,K2,Kp
2457693.0111766,1.0073,nan,K2,Kp
2457693.0316084,1.0071,nan,K2,Kp
2457693.0520400,1.0063,nan,K2,Kp
2457693.0724715,1.0054,nan,K2,Kp
2457693.0929032,1.0045,nan,K2,Kp
2457693.1133349,1.0048,nan,K2,Kp
2457693.1337664,1.0050,nan,K2,Kp
2457693.1541981,1.0056,nan,K2,Kp
2457693.1746297,1.0063,nan,K2,Kp
2457693.1950613,1.0062,nan,K2,Kp
2457693.2154930,1.0060,nan,K2,Kp
2457693.2359246,1.0054,nan,K2,Kp
2457693.2563562,1.0049,nan,K2,Kp
2457693.2767878,1.0044,nan,K2,Kp
2457693.2972194,1.0041,nan,K2,Kp
2457693.3176511,1.0044,nan,K2,Kp
2457693.3380827,1.0050,nan,K2,Kp
2457693.3585143,1.0046,nan,K2,Kp
2457693.3789460,1.0033,nan,K2,Kp
2457693.3993775,1.0031,nan,K2,Kp
2457693.4198092,1.0038,nan,K2,Kp
2457693.4402409,1.0036,nan,K2,Kp
2457693.4606724,1.0036,nan,K2,Kp
2457693.4811040,1.0042,nan,K2,Kp
2457693.5219673,1.0030,nan,K2,Kp
2457693.5423989,1.0011,nan,K2,Kp
2457693.5628306,0.9995,nan,K2,Kp
2457693.5832621,0.9990,nan,K2,Kp
2457693.6036938,0.9989,nan,K2,Kp
2457693.6241254,1.0005,nan,K2,Kp
2457693.6445570,1.0016,nan,K2,Kp
2457693.6649887,1.0023,nan,K2,Kp
2457693.6854203,1.0023,nan,K2,Kp
2457693.7058519,1.0026,nan,K2,Kp
2457693.7262835,1.0023,nan,K2,Kp
2457693.7467152,1.0021,nan,K2,Kp
2457693.7671468,1.0023,nan,K2,Kp
2457693.7875784,1.0022,nan,K2,Kp
2457693.8080100,1.0022,nan,K2,Kp
2457693.8284416,1.0022,nan,K2,Kp
2457693.8488733,1.0016,nan,K2,Kp
2457693.8693049,1.0009,nan,K2,Kp
2457693.8897366,1.0010,nan,K2,Kp
2457693.9101682,1.0006,nan,K2,Kp
2457693.9305997,0.9993,nan,K2,Kp
2457693.9510314,0.9982,nan,K2,Kp
2457693.9714630,0.9980,nan,K2,Kp
2457693.9918946,0.9988,nan,K2,Kp
2457694.0123263,1.0001,nan,K2,Kp
2457694.0327578,1.0002,nan,K2,Kp
2457694.0531894,0.9998,nan,K2,Kp
2457694.0736211,0.9981,nan,K2,Kp
2457694.0940526,0.9985,nan,K2,Kp
2457694.1144843,0.9980,nan,K2,Kp
2457694.1349160,0.9992,nan,K2,Kp
2457694.1553475,1.0023,nan,K2,Kp
2457694.1757791,1.0037,nan,K2,Kp
2457694.1962108,1.0047,nan,K2,Kp
2457694.2166424,1.0057,nan,K2,Kp
2457694.2370740,1.0068,nan,K2,Kp
2457694.2575057,1.0074,nan,K2,Kp
2457694.2779373,1.0076,nan,K2,Kp
2457694.2983689,1.0073,nan,K2,Kp
2457694.3188005,1.0071,nan,K2,Kp
2457694.3392317,1.0072,nan,K2,Kp
2457694.3596634,1.0081,nan,K2,Kp
2457694.3800950,1.0091,nan,K2,Kp
2457694.4005266,1.0098,nan,K2,Kp
2457694.4209583,1.0096,nan,K2,Kp
2457694.4413899,1.0101,nan,K2,Kp
2457694.4618214,1.0106,nan,K2,Kp
2457694.5026847,1.0111,nan,K2,Kp
2457694.5231163,1.0116,nan,K2,Kp
2457694.5435480,1.0116,nan,K2,Kp
2457694.5639795,1.0121,nan,K2,Kp
2457694.5844112,1.0133,nan,K2,Kp
2457694.6048428,1.0138,nan,K2,Kp
2457694.6252743,1.0144,nan,K2,Kp
2457694.6457060,1.0147,nan,K2,Kp
2457694.6661376,1.0151,nan,K2,Kp
2457694.6865692,1.0155,nan,K2,Kp
2457694.7070008,1.0159,nan,K2,Kp
2457694.7274325,1.0168,nan,K2,Kp
2457694.7478641,1.0156,nan,K2,Kp
2457694.7682957,1.0143,nan,K2,Kp
2457694.7887273,1.0146,nan,K2,Kp
2457694.8091590,1.0137,nan,K2,Kp
2457694.8295906,1.0137,nan,K2,Kp
2457694.8500221,1.0148,nan,K2,Kp
2457694.8704538,1.0141,nan,K2,Kp
2457694.8908855,1.0129,nan,K2,Kp
2457694.9113170,1.0123,nan,K2,Kp
2457694.9317487,1.0129,nan,K2,Kp
2457694.9521803,1.0131,nan,K2,Kp
2457694.9726118,1.0127,nan,K2,Kp
2457694.9930435,1.0118,nan,K2,Kp
2457695.0747699,1.0086,nan,K2,Kp
2457695.0952017,1.0084,nan,K2,Kp
2457695.1156332,1.0078,nan,K2,Kp
2457695.1360648,1.0069,nan,K2,Kp
2457695.1564965,1.0063,nan,K2,Kp
2457695.1769280,1.0053,nan,K2,Kp
2457695.1973596,1.0049,nan,K2,Kp
2457695.2382228,1.0048,nan,K2,Kp
2457695.2586544,1.0045,nan,K2,Kp
2457695.2790861,1.0041,nan,K2,Kp
2457695.2995177,1.0041,nan,K2,Kp
2457695.3199493,1.0040,nan,K2,Kp
2457695.3403810,1.0037,nan,K2,Kp
2457695.3608125,1.0031,nan,K2,Kp
2457695.3812442,1.0025,nan,K2,Kp
2457695.4016758,1.0016,nan,K2,Kp
2457695.4221073,1.0008,nan,K2,Kp
2457695.4425390,1.0006,nan,K2,Kp
2457695.4629706,1.0008,nan,K2,Kp
2457695.4834021,1.0007,nan,K2,Kp
2457695.5038338,1.0002,nan,K2,Kp
2457695.5242654,0.9998,nan,K2,Kp
2457695.5446970,0.9992,nan,K2,Kp
2457695.5651287,0.9992,nan,K2,Kp
2457695.5855603,1.0001,nan,K2,Kp
2457695.6059920,1.0014,nan,K2,Kp
2457695.6264235,1.0022,nan,K2,Kp
2457695.6468551,1.0018,nan,K2,Kp
2457695.6672868,1.0011,nan,K2,Kp
2457695.6877183,1.0011,nan,K2,Kp
2457695.7081499,1.0017,nan,K2,Kp
2457695.7285816,1.0020,nan,K2,Kp
2457695.7490131,1.0021,nan,K2,Kp
2457695.7694447,1.0024,nan,K2,Kp
2457695.7898764,1.0016,nan,K2,Kp
2457695.8103080,1.0018,nan,K2,Kp
2457695.8307396,1.0019,nan,K2,Kp
2457695.8511713,1.0018,nan,K2,Kp
2457695.8716029,1.0015,nan,K2,Kp
2457695.8920345,1.0015,nan,K2,Kp
2457695.9124661,1.0018,nan,K2,Kp
2457695.9328976,1.0017,nan,K2,Kp
2457695.9533293,1.0018,nan,K2,Kp
2457695.9737609,1.0020,nan,K2,Kp
2457695.9941925,1.0018,nan,K2,Kp
2457696.0146241,1.0019,nan,K2,Kp
2457696.0350557,1.0020,nan,K2,Kp
2457696.0554872,1.0018,nan,K2,Kp
2457696.0759189,1.0021,nan,K2,Kp
2457696.0963505,1.0020,nan,K2,Kp
2457696.1167820,1.0021,nan,K2,Kp
2457696.1372137,1.0021,nan,K2,Kp
2457696.1576453,1.0022,nan,K2,Kp
2457696.1780770,1.0021,nan,K2,Kp
2457696.2189402,1.0023,nan,K2,Kp
2457696.2393719,1.0029,nan,K2,Kp
2457696.2598034,1.0038,nan,K2,Kp
2457696.2802350,1.0042,nan,K2,Kp
2457696.3006667,1.0043,nan,K2,Kp
2457696.3210983,1.0042,nan,K2,Kp
2457696.3415298,1.0042,nan,K2,Kp
2457696.3619615,1.0022,nan,K2,Kp
2457696.3823931,1.0009,nan,K2,Kp
2457696.4028246,1.0006,nan,K2,Kp
2457696.4232563,1.0010,nan,K2,Kp
2457696.4641196,0.9994,nan,K2,Kp
2457696.4845511,0.9992,nan,K2,Kp
2457696.5049827,0.9997,nan,K2,Kp
2457696.5254144,1.0004,nan,K2,Kp
2457696.5458459,1.0019,nan,K2,Kp
2457696.5662775,1.0029,nan,K2,Kp
2457696.5867092,1.0035,nan,K2,Kp
2457696.6071407,1.0038,nan,K2,Kp
2457696.6275723,1.0040,nan,K2,Kp
2457696.6480040,1.0047,nan,K2,Kp
2457696.6684355,1.0044,nan,K2,Kp
2457696.6888671,1.0048,nan,K2,Kp
2457696.7092987,1.0050,nan,K2,Kp
2457696.7297303,1.0052,nan,K2,Kp
2457696.7501620,1.0058,nan,K2,Kp
2457696.7705935,1.0054,nan,K2,Kp
2457696.7910251,1.0046,nan,K2,Kp
2457696.8114568,1.0041,nan,K2,Kp
2457696.8318884,1.0038,nan,K2,Kp
2457696.8523199,1.0032,nan,K2,Kp
2457696.8727517,1.0023,nan,K2,Kp
2457696.8931833,1.0010,nan,K2,Kp
2457696.9136148,1.0006,nan,K2,Kp
2457696.9340465,1.0007,nan,K2,Kp
2457696.9544781,1.0001,nan,K2,Kp
2457696.9749096,0.9996,nan,K2,Kp
2457696.9953413,0.9999,nan,K2,Kp
2457697.0157729,0.9996,nan,K2,Kp
2457697.0362046,1.0001,nan,K2,Kp
2457697.0566361,1.0019,nan,K2,Kp
2457697.0770677,1.0025,nan,K2,Kp
2457697.0974994,1.0047,nan,K2,Kp
2457697.1179309,1.0049,nan,K2,Kp
2457697.1383625,1.0046,nan,K2,Kp
2457697.1587942,1.0042,nan,K2,Kp
2457697.1792257,1.0043,nan,K2,Kp
2457697.1996573,1.0052,nan,K2,Kp
2457697.2200890,1.0049,nan,K2,Kp
2457697.2405205,1.0041,nan,K2,Kp
2457697.2609521,1.0033,nan,K2,Kp
2457697.2813838,1.0028,nan,K2,Kp
2457697.3018154,1.0025,nan,K2,Kp
2457697.3222470,1.0015,nan,K2,Kp
2457697.3426786,1.0011,nan,K2,Kp
2457697.3631102,1.0008,nan,K2,Kp
2457697.3835418,1.0004,nan,K2,Kp
2457697.4039734,1.0028,nan,K2,Kp
2457697.4448366,1.0023,nan,K2,Kp
2457697.4652682,1.0021,nan,K2,Kp
2457697.4856997,1.0021,nan,K2,Kp
2457697.5061314,1.0021,nan,K2,Kp
2457697.5265630,1.0017,nan,K2,Kp
2457697.5469945,1.0015,nan,K2,Kp
2457697.5674262,1.0019,nan,K2,Kp
2457697.5878578,1.0022,nan,K2,Kp
2457697.6082895,1.0022,nan,K2,Kp
2457697.6287210,1.0016,nan,K2,Kp
2457697.6491526,1.0019,nan,K2,Kp
2457697.6900158,0.9999,nan,K2,Kp
2457697.7104473,1.0003,nan,K2,Kp
2457697.7308790,1.0015,nan,K2,Kp
2457697.7513105,1.0017,nan,K2,Kp
2457697.7717421,1.0013,nan,K2,Kp
2457697.7921738,1.0005,nan,K2,Kp
2457697.8126054,1.0005,nan,K2,Kp
2457697.8330370,1.0000,nan,K2,Kp
2457697.8534686,0.9996,nan,K2,Kp
2457697.8739002,0.9990,nan,K2,Kp
2457697.8943318,0.9984,nan,K2,Kp
2457697.9147634,0.9979,nan,K2,Kp
2457697.9351950,0.9981,nan,K2,Kp
2457697.9556267,0.9982,nan,K2,Kp
2457697.9760582,0.9985,nan,K2,Kp
2457697.9964898,0.9991,nan,K2,Kp
2457698.0169215,0.9989,nan,K2,Kp
2457698.0373530,1.0006,nan,K2,Kp
2457698.0577846,1.0012,nan,K2,Kp
2457698.0782162,1.0020,nan,K2,Kp
2457698.0986478,1.0026,nan,K2,Kp
2457698.1190795,1.0020,nan,K2,Kp
2457698.1395110,1.0018,nan,K2,Kp
2457698.1803743,1.0020,nan,K2,Kp
2457698.2008058,1.0017,nan,K2,Kp
2457698.2212374,1.0012,nan,K2,Kp
2457698.2416691,1.0016,nan,K2,Kp
2457698.2621006,1.0020,nan,K2,Kp
2457698.2825322,1.0014,nan,K2,Kp
2457698.3029639,1.0005,nan,K2,Kp
2457698.3233954,1.0000,nan,K2,Kp
2457698.3438270,0.9996,nan,K2,Kp
2457698.3642587,0.9996,nan,K2,Kp
2457698.3846903,0.9994,nan,K2,Kp
2457698.4255534,1.0008,nan,K2,Kp
2457698.4459850,1.0008,nan,K2,Kp
2457698.4664166,1.0007,nan,K2,Kp
2457698.4868482,1.0005,nan,K2,Kp
2457698.5072798,1.0008,nan,K2,Kp
2457698.5277115,1.0012,nan,K2,Kp
2457698.5481430,1.0021,nan,K2,Kp
2457698.5685746,1.0032,nan,K2,Kp
2457698.5890063,1.0040,nan,K2,Kp
2457698.6094378,1.0057,nan,K2,Kp
2457698.6298695,1.0081,nan,K2,Kp
2457698.6707326,1.0055,nan,K2,Kp
2457698.6911643,1.0059,nan,K2,Kp
2457698.7115958,1.0065,nan,K2,Kp
2457698.7320274,1.0089,nan,K2,Kp
2457698.7524591,1.0087,nan,K2,Kp
2457698.7728906,1.0081,nan,K2,Kp
2457698.7933222,1.0094,nan,K2,Kp
2457698.8137539,1.0086,nan,K2,Kp
2457698.8341853,1.0080,nan,K2,Kp
2457698.8546169,1.0079,nan,K2,Kp
2457698.8750486,1.0081,nan,K2,Kp
2457698.8954802,1.0080,nan,K2,Kp
2457698.9159118,1.0076,nan,K2,Kp
2457698.9363434,1.0068,nan,K2,Kp
2457698.9567750,1.0067,nan,K2,Kp
2457698.9772066,1.0068,nan,K2,Kp
2457698.9976382,1.0079,nan,K2,Kp
2457699.0180698,1.0092,nan,K2,Kp
2457699.0385015,1.0104,nan,K2,Kp
2457699.0589330,1.0109,nan,K2,Kp
2457699.0793646,1.0103,nan,K2,Kp
2457699.0997963,1.0105,nan,K2,Kp
2457699.1202278,1.0108,nan,K2,Kp
2457699.1610910,1.0122,nan,K2,Kp
2457699.1815225,1.0130,nan,K2,Kp
2457699.2019542,1.0137,nan,K2,Kp
2457699.2223858,1.0135,nan,K2,Kp
2457699.2428173,1.0138,nan,K2,Kp
2457699.2632490,1.0132,nan,K2,Kp
2457699.2836806,1.0128,nan,K2,Kp
2457699.3041121,1.0126,nan,K2,Kp
2457699.3245438,1.0119,nan,K2,Kp
2457699.3449754,1.0111,nan,K2,Kp
2457699.3654070,1.0100,nan,K2,Kp
2457699.3858386,1.0085,nan,K2,Kp
2457699.4062702,1.0080,nan,K2,Kp
2457699.4267018,1.0075,nan,K2,Kp
2457699.4471334,1.0075,nan,K2,Kp
2457699.4675649,1.0079,nan,K2,Kp
2457699.4879965,1.0080,nan,K2,Kp
2457699.5084281,1.0082,nan,K2,Kp
2457699.5288597,1.0074,nan,K2,Kp
2457699.5492914,1.0066,nan,K2,Kp
2457699.5697229,1.0050,nan,K2,Kp
2457699.5901545,1.0046,nan,K2,Kp
2457699.6105862,1.0046,nan,K2,Kp
2457699.6514494,1.0052,nan,K2,Kp
2457699.6718810,1.0052,nan,K2,Kp
2457699.6923125,1.0063,nan,K2,Kp
2457699.7127441,1.0077,nan,K2,Kp
2457699.7331757,1.0066,nan,K2,Kp
2457699.7536072,1.0056,nan,K2,Kp
2457699.7740389,1.0051,nan,K2,Kp
2457699.7944705,1.0049,nan,K2,Kp
2457699.8149020,1.0040,nan,K2,Kp
2457699.8353337,1.0036,nan,K2,Kp
2457699.8557653,1.0024,nan,K2,Kp
2457699.8966285,0.9977,nan,K2,Kp
2457699.9170601,1.0011,nan,K2,Kp
2457699.9374918,1.0005,nan,K2,Kp
2457699.9579232,1.0020,nan,K2,Kp
2457699.9783548,1.0012,nan,K2,Kp
2457699.9987865,1.0026,nan,K2,Kp
2457700.0192181,1.0030,nan,K2,Kp
2457700.0396496,1.0036,nan,K2,Kp
2457700.0600813,1.0048,nan,K2,Kp
2457700.0805129,1.0054,nan,K2,Kp
2457700.1009444,1.0061,nan,K2,Kp
2457700.1213761,1.0068,nan,K2,Kp
2457700.1418076,1.0077,nan,K2,Kp
2457700.1622393,1.0086,nan,K2,Kp
2457700.1826708,1.0094,nan,K2,Kp
2457700.2031023,1.0093,nan,K2,Kp
2457700.2235340,1.0095,nan,K2,Kp
2457700.2439656,1.0092,nan,K2,Kp
2457700.2643971,1.0092,nan,K2,Kp
2457700.2848288,1.0076,nan,K2,Kp
2457700.3052604,1.0069,nan,K2,Kp
2457700.3256919,1.0063,nan,K2,Kp
2457700.3461236,1.0065,nan,K2,Kp
2457700.3869869,1.0076,nan,K2,Kp
2457700.4074183,1.0071,nan,K2,Kp
2457700.4278499,1.0068,nan,K2,Kp
2457700.4482816,1.0066,nan,K2,Kp
2457700.4687131,1.0068,nan,K2,Kp
2457700.4891447,1.0066,nan,K2,Kp
2457700.5095764,1.0072,nan,K2,Kp
2457700.5300080,1.0083,nan,K2,Kp
2457700.5504395,1.0094,nan,K2,Kp
2457700.5708712,1.0103,nan,K2,Kp
2457700.5913028,1.0107,nan,K2,Kp
2457700.6321659,1.0094,nan,K2,Kp
2457700.6525975,1.0084,nan,K2,Kp
2457700.6730292,1.0076,nan,K2,Kp
2457700.6934607,1.0072,nan,K2,Kp
2457700.7138923,1.0072,nan,K2,Kp
2457700.7343239,1.0079,nan,K2,Kp
2457700.7547555,1.0083,nan,K2,Kp
2457700.7751871,1.0077,nan,K2,Kp
2457700.7956187,1.0064,nan,K2,Kp
2457700.8160502,1.0051,nan,K2,Kp
2457700.8364818,1.0047,nan,K2,Kp
2457700.8569134,1.0045,nan,K2,Kp
2457700.8773450,1.0037,nan,K2,Kp
2457700.8977767,1.0031,nan,K2,Kp
2457700.9182082,1.0031,nan,K2,Kp
2457700.9386398,1.0030,nan,K2,Kp
2457700.9590715,1.0028,nan,K2,Kp
2457700.9795030,1.0025,nan,K2,Kp
2457700.9999345,1.0023,nan,K2,Kp
2457701.0203662,1.0021,nan,K2,Kp
2457701.0407978,1.0037,nan,K2,Kp
2457701.0612293,1.0037,nan,K2,Kp
2457701.0816610,1.0046,nan,K2,Kp
2457701.1225242,1.0072,nan,K2,Kp
2457701.1429558,1.0072,nan,K2,Kp
2457701.1633874,1.0061,nan,K2,Kp
2457701.1838189,1.0053,nan,K2,Kp
2457701.2042505,1.0053,nan,K2,Kp
2457701.2246821,1.0060,nan,K2,Kp
2457701.2451138,1.0067,nan,K2,Kp
2457701.2655453,1.0069,nan,K2,Kp
2457701.2859769,1.0071,nan,K2,Kp
2457701.3064086,1.0059,nan,K2,Kp
2457701.3268401,1.0063,nan,K2,Kp
2457701.3677033,1.0033,nan,K2,Kp
2457701.3881348,1.0037,nan,K2,Kp
2457701.4085665,1.0044,nan,K2,Kp
2457701.4289981,1.0048,nan,K2,Kp
2457701.4494296,1.0060,nan,K2,Kp
2457701.4698613,1.0064,nan,K2,Kp
2457701.4902929,1.0065,nan,K2,Kp
2457701.5107245,1.0065,nan,K2,Kp
2457701.5311560,1.0060,nan,K2,Kp
2457701.5515875,1.0056,nan,K2,Kp
2457701.5720191,1.0061,nan,K2,Kp
2457701.5924508,1.0070,nan,K2,Kp
2457701.6128824,1.0076,nan,K2,Kp
2457701.6333140,1.0079,nan,K2,Kp
2457701.6537456,1.0080,nan,K2,Kp
2457701.6741772,1.0093,nan,K2,Kp
2457701.6946088,1.0087,nan,K2,Kp
2457701.7150403,1.0082,nan,K2,Kp
2457701.7354719,1.0077,nan,K2,Kp
2457701.7559036,1.0078,nan,K2,Kp
2457701.7763351,1.0080,nan,K2,Kp
2457701.7967667,1.0081,nan,K2,Kp
2457701.8171984,1.0082,nan,K2,Kp
2457701.8580615,1.0072,nan,K2,Kp
2457701.8784931,1.0073,nan,K2,Kp
2457701.8989246,1.0081,nan,K2,Kp
2457701.9193563,1.0085,nan,K2,Kp
2457701.9397879,1.0085,nan,K2,Kp
2457701.9602194,1.0076,nan,K2,Kp
2457701.9806511,1.0074,nan,K2,Kp
2457702.0010827,1.0068,nan,K2,Kp
2457702.0215141,1.0082,nan,K2,Kp
2457702.0419458,1.0093,nan,K2,Kp
2457702.0623774,1.0103,nan,K2,Kp
2457702.1032406,1.0120,nan,K2,Kp
2457702.1236722,1.0129,nan,K2,Kp
2457702.1441038,1.0133,nan,K2,Kp
2457702.1645355,1.0142,nan,K2,Kp
2457702.1849669,1.0145,nan,K2,Kp
2457702.2053985,1.0158,nan,K2,Kp
2457702.2258301,1.0159,nan,K2,Kp
2457702.2462617,1.0155,nan,K2,Kp
2457702.2666934,1.0144,nan,K2,Kp
2457702.2871249,1.0155,nan,K2,Kp
2457702.3075566,1.0133,nan,K2,Kp
2457702.3688513,1.0078,nan,K2,Kp
2457702.3892829,1.0084,nan,K2,Kp
2457702.4097144,1.0081,nan,K2,Kp
2457702.4301461,1.0074,nan,K2,Kp
2457702.4505777,1.0099,nan,K2,Kp
2457702.4710092,1.0095,nan,K2,Kp
2457702.4914408,1.0083,nan,K2,Kp
2457702.5118724,1.0100,nan,K2,Kp
2457702.5323041,1.0105,nan,K2,Kp
2457702.5527356,1.0102,nan,K2,Kp
2457702.5731672,1.0099,nan,K2,Kp
2457702.5935989,1.0095,nan,K2,Kp
2457702.6140304,1.0096,nan,K2,Kp
2457702.6344620,1.0097,nan,K2,Kp
2457702.6548936,1.0095,nan,K2,Kp
2457702.6753252,1.0090,nan,K2,Kp
2457702.6957567,1.0098,nan,K2,Kp
2457702.7161884,1.0098,nan,K2,Kp
2457702.7366200,1.0094,nan,K2,Kp
2457702.7570516,1.0085,nan,K2,Kp
2457702.7774832,1.0072,nan,K2,Kp
2457702.7979147,1.0057,nan,K2,Kp
2457702.8387779,1.0048,nan,K2,Kp
2457702.8592095,1.0032,nan,K2,Kp
2457702.8796411,1.0022,nan,K2,Kp
2457702.9000727,1.0012,nan,K2,Kp
2457702.9205042,0.9996,nan,K2,Kp
2457702.9409358,0.9979,nan,K2,Kp
2457702.9613674,0.9967,nan,K2,Kp
2457702.9817991,0.9971,nan,K2,Kp
2457703.0022306,0.9971,nan,K2,Kp
2457703.0226622,0.9963,nan,K2,Kp
2457703.0430939,0.9969,nan,K2,Kp
2457703.0839570,0.9981,nan,K2,Kp
2457703.1043886,0.9996,nan,K2,Kp
2457703.1248201,0.9992,nan,K2,Kp
2457703.1452517,0.9988,nan,K2,Kp
2457703.1656834,0.9988,nan,K2,Kp
2457703.1861149,0.9985,nan,K2,Kp
2457703.2065465,0.9977,nan,K2,Kp
2457703.2269782,0.9969,nan,K2,Kp
2457703.2474097,0.9959,nan,K2,Kp
2457703.2678413,0.9955,nan,K2,Kp
2457703.2882729,0.9938,nan,K2,Kp
2457703.3291361,0.9909,nan,K2,Kp
2457703.3495677,0.9916,nan,K2,Kp
2457703.3699993,0.9898,nan,K2,Kp
2457703.3904309,0.9884,nan,K2,Kp
2457703.4108624,0.9885,nan,K2,Kp
2457703.4312940,0.9869,nan,K2,Kp
2457703.4517257,0.9864,nan,K2,Kp
2457703.4721572,0.9873,nan,K2,Kp
2457703.4925889,0.9877,nan,K2,Kp
2457703.5130204,0.9873,nan,K2,Kp
2457703.5334519,0.9875,nan,K2,Kp
2457703.5538836,0.9884,nan,K2,Kp
2457703.5743151,0.9879,nan,K2,Kp
2457703.5947467,0.9884,nan,K2,Kp
2457703.6151784,0.9883,nan,K2,Kp
2457703.6356099,0.9881,nan,K2,Kp
2457703.6560415,0.9891,nan,K2,Kp
2457703.6764731,0.9880,nan,K2,Kp
2457703.6969046,0.9882,nan,K2,Kp
2457703.7173363,0.9891,nan,K2,Kp
2457703.7377679,0.9889,nan,K2,Kp
2457703.7581995,0.9887,nan,K2,Kp
2457703.7786311,0.9889,nan,K2,Kp
2457703.8194942,0.9868,nan,K2,Kp
2457703.8399258,0.9856,nan,K2,Kp
2457703.8603574,0.9860,nan,K2,Kp
2457703.8807891,0.9868,nan,K2,Kp
2457703.9012207,0.9871,nan,K2,Kp
2457703.9216522,0.9874,nan,K2,Kp
2457703.9420839,0.9866,nan,K2,Kp
2457703.9625154,0.9877,nan,K2,Kp
2457703.9829469,0.9879,nan,K2,Kp
2457704.0033786,0.9883,nan,K2,Kp
2457704.0238102,0.9901,nan,K2,Kp
2457704.0646734,0.9903,nan,K2,Kp
2457704.0851050,0.9913,nan,K2,Kp
2457704.1055366,0.9914,nan,K2,Kp
2457704.1259681,0.9915,nan,K2,Kp
2457704.1463997,0.9949,nan,K2,Kp
2457704.1668313,0.9947,nan,K2,Kp
2457704.1872629,0.9956,nan,K2,Kp
2457704.2076945,0.9966,nan,K2,Kp
2457704.2281262,0.9971,nan,K2,Kp
2457704.2485576,0.9977,nan,K2,Kp
2457704.2689892,0.9972,nan,K2,Kp
2457704.3098524,0.9940,nan,K2,Kp
2457704.3302841,0.9929,nan,K2,Kp
2457704.3507156,0.9944,nan,K2,Kp
2457704.3711472,0.9941,nan,K2,Kp
2457704.3915788,0.9931,nan,K2,Kp
2457704.4120104,0.9923,nan,K2,Kp
2457704.4324419,0.9929,nan,K2,Kp
2457704.4528736,0.9922,nan,K2,Kp
2457704.4733052,0.9907,nan,K2,Kp
2457704.4937367,0.9908,nan,K2,Kp
2457704.5141684,0.9909,nan,K2,Kp
2457704.5345999,0.9907,nan,K2,Kp
2457704.5550316,0.9912,nan,K2,Kp
2457704.5754631,0.9928,nan,K2,Kp
2457704.5958947,0.9941,nan,K2,Kp
2457704.6163264,0.9950,nan,K2,Kp
2457704.6367579,0.9954,nan,K2,Kp
2457704.6571895,0.9952,nan,K2,Kp
2457704.6776211,0.9958,nan,K2,Kp
2457704.6980526,0.9957,nan,K2,Kp
2457704.7184842,0.9945,nan,K2,Kp
2457704.7389159,0.9949,nan,K2,Kp
2457704.7593474,0.9961,nan,K2,Kp
2457704.8002107,0.9961,nan,K2,Kp
2457704.8206421,0.9973,nan,K2,Kp
2457704.8410738,0.9963,nan,K2,Kp
2457704.8615054,0.9964,nan,K2,Kp
2457704.8819370,0.9964,nan,K2,Kp
2457704.9023686,0.9955,nan,K2,Kp
2457704.9228002,0.9954,nan,K2,Kp
2457704.9432317,0.9955,nan,K2,Kp
2457704.9636633,0.9953,nan,K2,Kp
2457704.9840949,0.9951,nan,K2,Kp
2457705.0045265,0.9954,nan,K2,Kp
2457705.0453897,0.9967,nan,K2,Kp
2457705.0658213,0.9972,nan,K2,Kp
2457705.0862529,0.9972,nan,K2,Kp
2457705.1066844,0.9991,nan,K2,Kp
2457705.1271161,1.0005,nan,K2,Kp
2457705.1475476,0.9995,nan,K2,Kp
2457705.1679792,1.0024,nan,K2,Kp
2457705.1884109,1.0013,nan,K2,Kp
2457705.2088424,1.0012,nan,K2,Kp
2457705.2292741,1.0011,nan,K2,Kp
2457705.2497056,1.0002,nan,K2,Kp
2457705.2701371,1.0006,nan,K2,Kp
2457705.2905688,1.0005,nan,K2,Kp
2457705.3110004,1.0003,nan,K2,Kp
2457705.3314319,1.0005,nan,K2,Kp
2457705.3518636,1.0008,nan,K2,Kp
2457705.3722952,1.0004,nan,K2,Kp
2457705.3927268,1.0008,nan,K2,Kp
2457705.4131583,0.9998,nan,K2,Kp
2457705.4335899,0.9998,nan,K2,Kp
2457705.4540216,0.9992,nan,K2,Kp
2457705.4744531,1.0016,nan,K2,Kp
2457705.4948847,1.0018,nan,K2,Kp
2457705.5357480,1.0023,nan,K2,Kp
2457705.5561794,1.0027,nan,K2,Kp
2457705.5766110,1.0024,nan,K2,Kp
2457705.5970427,1.0018,nan,K2,Kp
2457705.6174742,1.0030,nan,K2,Kp
2457705.6379059,1.0032,nan,K2,Kp
2457705.6583374,1.0040,nan,K2,Kp
2457705.6787691,1.0035,nan,K2,Kp
2457705.6992006,1.0036,nan,K2,Kp
2457705.7196321,1.0012,nan,K2,Kp
2457705.7400638,1.0008,nan,K2,Kp
2457705.7809269,0.9990,nan,K2,Kp
2457705.8013586,0.9988,nan,K2,Kp
2457705.8217902,0.9984,nan,K2,Kp
2457705.8422218,0.9979,nan,K2,Kp
2457705.8626533,0.9985,nan,K2,Kp
2457705.8830849,0.9976,nan,K2,Kp
2457705.9035166,0.9980,nan,K2,Kp
2457705.9239481,0.9984,nan,K2,Kp
2457705.9443797,0.9967,nan,K2,Kp
2457705.9648114,0.9965,nan,K2,Kp
2457705.9852429,0.9961,nan,K2,Kp
2457706.0261061,0.9970,nan,K2,Kp
2457706.0465376,0.9973,nan,K2,Kp
2457706.0669693,0.9984,nan,K2,Kp
2457706.0874009,0.9979,nan,K2,Kp
2457706.1078325,0.9981,nan,K2,Kp
2457706.1282641,0.9977,nan,K2,Kp
2457706.1486956,0.9981,nan,K2,Kp
2457706.1691272,0.9978,nan,K2,Kp
2457706.1895589,0.9985,nan,K2,Kp
2457706.2099904,0.9976,nan,K2,Kp
2457706.2304220,0.9967,nan,K2,Kp
2457706.2712852,0.9970,nan,K2,Kp
2457706.2917168,0.9970,nan,K2,Kp
2457706.3121483,0.9966,nan,K2,Kp
2457706.3325799,0.9964,nan,K2,Kp
2457706.3530116,0.9960,nan,K2,Kp
2457706.3734431,0.9955,nan,K2,Kp
2457706.3938747,0.9952,nan,K2,Kp
2457706.4143064,0.9933,nan,K2,Kp
2457706.4347379,0.9915,nan,K2,Kp
2457706.4551694,0.9909,nan,K2,Kp
2457706.4756011,0.9897,nan,K2,Kp
2457706.5164643,0.9903,nan,K2,Kp
2457706.5368959,0.9906,nan,K2,Kp
2457706.5573274,0.9914,nan,K2,Kp
2457706.5777591,0.9921,nan,K2,Kp
2457706.5981907,0.9928,nan,K2,Kp
2457706.6186222,0.9929,nan,K2,Kp
2457706.6390538,0.9921,nan,K2,Kp
2457706.6594854,0.9904,nan,K2,Kp
2457706.6799170,0.9900,nan,K2,Kp
2457706.7003486,0.9891,nan,K2,Kp
2457706.7207802,0.9868,nan,K2,Kp
2457706.7616435,0.9878,nan,K2,Kp
2457706.7820749,0.9862,nan,K2,Kp
2457706.8025066,0.9846,nan,K2,Kp
2457706.8229382,0.9834,nan,K2,Kp
2457706.8433697,0.9827,nan,K2,Kp
2457706.8638014,0.9823,nan,K2,Kp
2457706.8842330,0.9829,nan,K2,Kp
2457706.9046646,0.9832,nan,K2,Kp
2457706.9250962,0.9837,nan,K2,Kp
2457706.9455276,0.9828,nan,K2,Kp
2457706.9659593,0.9812,nan,K2,Kp
2457707.0068224,0.9812,nan,K2,Kp
2457707.0272541,0.9803,nan,K2,Kp
2457707.0476857,0.9801,nan,K2,Kp
2457707.0681172,0.9803,nan,K2,Kp
2457707.0885489,0.9787,nan,K2,Kp
2457707.1089804,0.9770,nan,K2,Kp
2457707.1294121,0.9758,nan,K2,Kp
2457707.1498436,0.9746,nan,K2,Kp
2457707.1702752,0.9735,nan,K2,Kp
2457707.1907069,0.9713,nan,K2,Kp
2457707.2111384,0.9696,nan,K2,Kp
2457707.2520017,0.9661,nan,K2,Kp
2457707.2724332,0.9654,nan,K2,Kp
2457707.2928647,0.9643,nan,K2,Kp
2457707.3132964,0.9633,nan,K2,Kp
2457707.3337280,0.9617,nan,K2,Kp
2457707.3541596,0.9596,nan,K2,Kp
2457707.3745912,0.9588,nan,K2,Kp
2457707.3950228,0.9550,nan,K2,Kp
2457707.4154545,0.9534,nan,K2,Kp
2457707.4358859,0.9520,nan,K2,Kp
2457707.4563175,0.9505,nan,K2,Kp
2457707.4971807,0.9475,nan,K2,Kp
2457707.5176123,0.9473,nan,K2,Kp
2457707.5380440,0.9454,nan,K2,Kp
2457707.5584755,0.9437,nan,K2,Kp
2457707.5789072,0.9433,nan,K2,Kp
2457707.5993387,0.9433,nan,K2,Kp
2457707.6197702,0.9422,nan,K2,Kp
2457707.6402019,0.9410,nan,K2,Kp
2457707.6606334,0.9406,nan,K2,Kp
2457707.6810650,0.9391,nan,K2,Kp
2457707.7014967,0.9389,nan,K2,Kp
2457707.7423599,0.9371,nan,K2,Kp
2457707.7627915,0.9368,nan,K2,Kp
2457707.7832231,0.9365,nan,K2,Kp
2457707.8036546,0.9367,nan,K2,Kp
2457707.8240862,0.9362,nan,K2,Kp
2457707.8445178,0.9361,nan,K2,Kp
2457707.8649494,0.9340,nan,K2,Kp
2457707.8853810,0.9341,nan,K2,Kp
2457707.9058126,0.9332,nan,K2,Kp
2457707.9262442,0.9315,nan,K2,Kp
2457707.9466758,0.9307,nan,K2,Kp
2457707.9875390,0.9329,nan,K2,Kp
2457708.0079705,0.9325,nan,K2,Kp
2457708.0284022,0.9331,nan,K2,Kp
2457708.0488338,0.9316,nan,K2,Kp
2457708.0692653,0.9336,nan,K2,Kp
2457708.0896970,0.9343,nan,K2,Kp
2457708.1101286,0.9335,nan,K2,Kp
2457708.1305601,0.9357,nan,K2,Kp
2457708.1509918,0.9321,nan,K2,Kp
2457708.1714234,0.9340,nan,K2,Kp
2457708.1918550,0.9303,nan,K2,Kp
2457708.2327181,0.9351,nan,K2,Kp
2457708.2531497,0.9352,nan,K2,Kp
2457708.2735813,0.9353,nan,K2,Kp
2457708.2940129,0.9347,nan,K2,Kp
2457708.3144445,0.9337,nan,K2,Kp
2457708.3348761,0.9331,nan,K2,Kp
2457708.3553077,0.9325,nan,K2,Kp
2457708.3757393,0.9331,nan,K2,Kp
2457708.3961708,0.9333,nan,K2,Kp
2457708.4166025,0.9332,nan,K2,Kp
2457708.4370341,0.9336,nan,K2,Kp
2457708.4778973,0.9327,nan,K2,Kp
2457708.4983289,0.9339,nan,K2,Kp
2457708.5187604,0.9355,nan,K2,Kp
2457708.5391921,0.9363,nan,K2,Kp
2457708.5596237,0.9361,nan,K2,Kp
2457708.5800552,0.9366,nan,K2,Kp
2457708.6004869,0.9381,nan,K2,Kp
2457708.6209184,0.9394,nan,K2,Kp
2457708.6413501,0.9401,nan,K2,Kp
2457708.6617816,0.9406,nan,K2,Kp
2457708.6822132,0.9401,nan,K2,Kp
2457708.9682555,0.9381,nan,K2,Kp
2457708.9886872,0.9378,nan,K2,Kp
2457709.0091188,0.9392,nan,K2,Kp
2457709.0295504,0.9405,nan,K2,Kp
2457709.0499820,0.9408,nan,K2,Kp
2457709.0704136,0.9421,nan,K2,Kp
2457709.0908451,0.9429,nan,K2,Kp
2457709.1112767,0.9430,nan,K2,Kp
2457709.1317083,0.9427,nan,K2,Kp
2457709.1521400,0.9427,nan,K2,Kp
2457709.1725715,0.9434,nan,K2,Kp
2457709.2134348,0.9461,nan,K2,Kp
2457709.2338663,0.9466,nan,K2,Kp
2457709.2542980,0.9455,nan,K2,Kp
2457709.2747296,0.9446,nan,K2,Kp
2457709.2951611,0.9442,nan,K2,Kp
2457709.3155928,0.9433,nan,K2,Kp
2457709.3360244,0.9425,nan,K2,Kp
2457709.3564558,0.9424,nan,K2,Kp
2457709.3768875,0.9428,nan,K2,Kp
2457709.3973191,0.9419,nan,K2,Kp
2457709.4177507,0.9415,nan,K2,Kp
2457709.4586139,0.9391,nan,K2,Kp
2457709.4790456,0.9371,nan,K2,Kp
2457709.4994771,0.9368,nan,K2,Kp
2457709.5199087,0.9360,nan,K2,Kp
2457709.5403404,0.9357,nan,K2,Kp
2457709.5607719,0.9367,nan,K2,Kp
2457709.5812035,0.9376,nan,K2,Kp
2457709.6016352,0.9374,nan,K2,Kp
2457709.6220668,0.9369,nan,K2,Kp
2457709.6424984,0.9374,nan,K2,Kp
2457709.6629299,0.9388,nan,K2,Kp
2457709.7037931,0.9382,nan,K2,Kp
2457709.7242247,0.9386,nan,K2,Kp
2457709.7446562,0.9396,nan,K2,Kp
2457709.7650879,0.9392,nan,K2,Kp
2457709.7855195,0.9389,nan,K2,Kp
2457709.8059510,0.9377,nan,K2,Kp
2457709.8263827,0.9380,nan,K2,Kp
2457709.8468143,0.9376,nan,K2,Kp
2457709.8672460,0.9381,nan,K2,Kp
2457709.8876775,0.9395,nan,K2,Kp
2457709.9081091,0.9394,nan,K2,Kp
2457709.9489723,0.9392,nan,K2,Kp
2457709.9694039,0.9386,nan,K2,Kp
2457709.9898356,0.9381,nan,K2,Kp
2457710.0102671,0.9392,nan,K2,Kp
2457710.0306986,0.9403,nan,K2,Kp
2457710.0511303,0.9418,nan,K2,Kp
2457710.0715618,0.9406,nan,K2,Kp
2457710.0919935,0.9422,nan,K2,Kp
2457710.1124251,0.9430,nan,K2,Kp
2457710.1328567,0.9417,nan,K2,Kp
2457710.1532883,0.9418,nan,K2,Kp
2457710.1941515,0.9427,nan,K2,Kp
2457710.2145831,0.9425,nan,K2,Kp
2457710.2350147,0.9431,nan,K2,Kp
2457710.2554463,0.9452,nan,K2,Kp
2457710.2758780,0.9446,nan,K2,Kp
2457710.2963095,0.9438,nan,K2,Kp
2457710.3167412,0.9442,nan,K2,Kp
2457710.3371727,0.9438,nan,K2,Kp
2457710.3576043,0.9437,nan,K2,Kp
2457710.3780360,0.9444,nan,K2,Kp
2457710.3984675,0.9441,nan,K2,Kp
2457710.4188991,0.9435,nan,K2,Kp
2457710.4393308,0.9435,nan,K2,Kp
2457710.4597623,0.9444,nan,K2,Kp
2457710.4801939,0.9440,nan,K2,Kp
2457710.5006255,0.9429,nan,K2,Kp
2457710.5210570,0.9416,nan,K2,Kp
2457710.5414887,0.9413,nan,K2,Kp
2457710.5619203,0.9416,nan,K2,Kp
2457710.5823518,0.9417,nan,K2,Kp
2457710.6027835,0.9432,nan,K2,Kp
2457710.6232151,0.9420,nan,K2,Kp
2457710.6436467,0.9418,nan,K2,Kp
2457710.6845099,0.9388,nan,K2,Kp
2457710.7049416,0.9392,nan,K2,Kp
2457710.7253731,0.9399,nan,K2,Kp
2457710.7458047,0.9404,nan,K2,Kp
2457710.7662364,0.9400,nan,K2,Kp
2457710.7866680,0.9407,nan,K2,Kp
2457710.8070995,0.9399,nan,K2,Kp
2457710.8275312,0.9395,nan,K2,Kp
2457710.8479628,0.9396,nan,K2,Kp
2457710.8683943,0.9396,nan,K2,Kp
2457710.8888260,0.9394,nan,K2,Kp
2457710.9092576,0.9395,nan,K2,Kp
2457710.9296893,0.9407,nan,K2,Kp
2457710.9501208,0.9403,nan,K2,Kp
2457710.9705524,0.9406,nan,K2,Kp
2457710.9909840,0.9383,nan,K2,Kp
2457711.0114156,0.9384,nan,K2,Kp
2457711.0318471,0.9376,nan,K2,Kp
2457711.0522788,0.9369,nan,K2,Kp
2457711.0727104,0.9363,nan,K2,Kp
2457711.0931419,0.9376,nan,K2,Kp
2457711.1135736,0.9373,nan,K2,Kp
2457711.1340052,0.9383,nan,K2,Kp
2457711.1748684,0.9408,nan,K2,Kp
2457711.1953000,0.9403,nan,K2,Kp
2457711.2157317,0.9406,nan,K2,Kp
2457711.2361632,0.9407,nan,K2,Kp
2457711.2565948,0.9411,nan,K2,Kp
2457711.2770265,0.9418,nan,K2,Kp
2457711.2974581,0.9423,nan,K2,Kp
2457711.3178897,0.9423,nan,K2,Kp
2457711.3383213,0.9433,nan,K2,Kp
2457711.3587529,0.9426,nan,K2,Kp
2457711.3791845,0.9444,nan,K2,Kp
2457711.4200477,0.9468,nan,K2,Kp
2457711.4404794,0.9465,nan,K2,Kp
2457711.4609109,0.9474,nan,K2,Kp
2457711.4813425,0.9472,nan,K2,Kp
2457711.5017742,0.9465,nan,K2,Kp
2457711.5222057,0.9450,nan,K2,Kp
2457711.5426374,0.9441,nan,K2,Kp
2457711.5630690,0.9427,nan,K2,Kp
2457711.5835005,0.9445,nan,K2,Kp
2457711.6039322,0.9452,nan,K2,Kp
2457711.6243638,0.9477,nan,K2,Kp
2457711.6652270,0.9499,nan,K2,Kp
2457711.6856585,0.9507,nan,K2,Kp
2457711.7060901,0.9507,nan,K2,Kp
2457711.7265218,0.9496,nan,K2,Kp
2457711.7469533,0.9482,nan,K2,Kp
2457711.7673850,0.9478,nan,K2,Kp
2457711.7878166,0.9469,nan,K2,Kp
2457711.8082481,0.9470,nan,K2,Kp
2457711.8286798,0.9458,nan,K2,Kp
2457711.8491114,0.9468,nan,K2,Kp
2457711.8695430,0.9454,nan,K2,Kp
2457711.9104062,0.9467,nan,K2,Kp
2457711.9308379,0.9479,nan,K2,Kp
2457711.9512694,0.9473,nan,K2,Kp
2457711.9717010,0.9477,nan,K2,Kp
2457711.9921327,0.9468,nan,K2,Kp
2457712.0125643,0.9464,nan,K2,Kp
2457712.0329958,0.9483,nan,K2,Kp
2457712.0534275,0.9491,nan,K2,Kp
2457712.0738591,0.9511,nan,K2,Kp
2457712.0942906,0.9512,nan,K2,Kp
2457712.1147223,0.9528,nan,K2,Kp
2457712.1760171,0.9496,nan,K2,Kp
2457712.1964487,0.9508,nan,K2,Kp
2457712.2168804,0.9520,nan,K2,Kp
2457712.2373119,0.9504,nan,K2,Kp
2457712.2577435,0.9521,nan,K2,Kp
2457712.2781752,0.9518,nan,K2,Kp
2457712.2986067,0.9516,nan,K2,Kp
2457712.3190383,0.9506,nan,K2,Kp
2457712.3394699,0.9498,nan,K2,Kp
2457712.3599016,0.9502,nan,K2,Kp
2457712.3803333,0.9501,nan,K2,Kp
2457712.4007648,0.9505,nan,K2,Kp
2457712.4211964,0.9503,nan,K2,Kp
2457712.4416281,0.9501,nan,K2,Kp
2457712.4620596,0.9508,nan,K2,Kp
2457712.4824912,0.9503,nan,K2,Kp
2457712.5029229,0.9507,nan,K2,Kp
2457712.5233545,0.9521,nan,K2,Kp
2457712.5437860,0.9543,nan,K2,Kp
2457712.5642177,0.9560,nan,K2,Kp
2457712.5846493,0.9579,nan,K2,Kp
2457712.6050809,0.9576,nan,K2,Kp
2457712.6459441,0.9578,nan,K2,Kp
2457712.6663758,0.9580,nan,K2,Kp
2457712.6868073,0.9591,nan,K2,Kp
2457712.7072389,0.9582,nan,K2,Kp
2457712.7276706,0.9567,nan,K2,Kp
2457712.7481021,0.9578,nan,K2,Kp
2457712.7685339,0.9558,nan,K2,Kp
2457712.7889655,0.9556,nan,K2,Kp
2457712.8093970,0.9556,nan,K2,Kp
2457712.8298287,0.9547,nan,K2,Kp
2457712.8502603,0.9554,nan,K2,Kp
2457712.8911235,0.9535,nan,K2,Kp
2457712.9115551,0.9529,nan,K2,Kp
2457712.9319867,0.9523,nan,K2,Kp
2457712.9524183,0.9508,nan,K2,Kp
2457712.9728499,0.9513,nan,K2,Kp
2457712.9932816,0.9503,nan,K2,Kp
2457713.0137131,0.9496,nan,K2,Kp
2457713.0341447,0.9513,nan,K2,Kp
2457713.0545763,0.9510,nan,K2,Kp
2457713.0750080,0.9523,nan,K2,Kp
2457713.0954396,0.9526,nan,K2,Kp
2457713.1363028,0.9542,nan,K2,Kp
2457713.1567344,0.9538,nan,K2,Kp
2457713.1771661,0.9530,nan,K2,Kp
2457713.1975976,0.9514,nan,K2,Kp
2457713.2180293,0.9511,nan,K2,Kp
2457713.2384609,0.9499,nan,K2,Kp
2457713.2588924,0.9486,nan,K2,Kp
2457713.2793241,0.9487,nan,K2,Kp
2457713.2997557,0.9473,nan,K2,Kp
2457713.3201873,0.9461,nan,K2,Kp
2457713.3406190,0.9452,nan,K2,Kp
2457713.3814823,0.9438,nan,K2,Kp
2457713.4019138,0.9422,nan,K2,Kp
2457713.4223454,0.9407,nan,K2,Kp
2457713.4427771,0.9395,nan,K2,Kp
2457713.4632086,0.9393,nan,K2,Kp
2457713.4836402,0.9397,nan,K2,Kp
2457713.5040719,0.9389,nan,K2,Kp
2457713.5245034,0.9415,nan,K2,Kp
2457713.5449351,0.9416,nan,K2,Kp
2457713.5653668,0.9426,nan,K2,Kp
2457713.5857983,0.9453,nan,K2,Kp
2457713.6266616,0.9494,nan,K2,Kp
2457713.6470932,0.9493,nan,K2,Kp
2457713.6675248,0.9490,nan,K2,Kp
2457713.6879564,0.9488,nan,K2,Kp
2457713.7083880,0.9482,nan,K2,Kp
2457713.7288196,0.9465,nan,K2,Kp
2457713.7492513,0.9470,nan,K2,Kp
2457713.7696828,0.9447,nan,K2,Kp
2457713.7901145,0.9420,nan,K2,Kp
2457713.8105461,0.9410,nan,K2,Kp
2457713.8309777,0.9411,nan,K2,Kp
2457713.8718409,0.9398,nan,K2,Kp
2457713.8922726,0.9394,nan,K2,Kp
2457713.9127042,0.9401,nan,K2,Kp
2457713.9331358,0.9395,nan,K2,Kp
2457713.9535675,0.9382,nan,K2,Kp
2457713.9739990,0.9377,nan,K2,Kp
2457713.9944307,0.9374,nan,K2,Kp
2457714.0148623,0.9371,nan,K2,Kp
2457714.0352938,0.9383,nan,K2,Kp
2457714.0557255,0.9378,nan,K2,Kp
2457714.0761571,0.9384,nan,K2,Kp
2457714.1374520,0.9404,nan,K2,Kp
2457714.1578836,0.9398,nan,K2,Kp
2457714.1783152,0.9392,nan,K2,Kp
2457714.1987468,0.9391,nan,K2,Kp
2457714.2191785,0.9384,nan,K2,Kp
2457714.2396101,0.9382,nan,K2,Kp
2457714.2600417,0.9385,nan,K2,Kp
2457714.2804734,0.9382,nan,K2,Kp
2457714.3009050,0.9380,nan,K2,Kp
2457714.3213365,0.9364,nan,K2,Kp
2457714.3417682,0.9349,nan,K2,Kp
2457714.3621998,0.9327,nan,K2,Kp
2457714.3826315,0.9329,nan,K2,Kp
2457714.4030631,0.9320,nan,K2,Kp
2457714.4234946,0.9319,nan,K2,Kp
2457714.4439263,0.9320,nan,K2,Kp
2457714.4643579,0.9313,nan,K2,Kp
2457714.4847894,0.9302,nan,K2,Kp
2457714.5052211,0.9318,nan,K2,Kp
2457714.5256528,0.9324,nan,K2,Kp
2457714.5460843,0.9314,nan,K2,Kp
2457714.5665160,0.9317,nan,K2,Kp
2457714.6073793,0.9348,nan,K2,Kp
2457714.6278108,0.9343,nan,K2,Kp
2457714.6482425,0.9345,nan,K2,Kp
2457714.6686742,0.9328,nan,K2,Kp
2457714.6891057,0.9326,nan,K2,Kp
2457714.7095373,0.9327,nan,K2,Kp
2457714.7299690,0.9312,nan,K2,Kp
2457714.7504005,0.9316,nan,K2,Kp
2457714.7708322,0.9314,nan,K2,Kp
2457714.7912639,0.9300,nan,K2,Kp
2457714.8116955,0.9284,nan,K2,Kp
2457714.8525587,0.9277,nan,K2,Kp
2457714.8729903,0.9266,nan,K2,Kp
2457714.8934220,0.9259,nan,K2,Kp
2457714.9138536,0.9242,nan,K2,Kp
2457714.9342852,0.9237,nan,K2,Kp
2457714.9547169,0.9232,nan,K2,Kp
2457714.9751484,0.9237,nan,K2,Kp
2457714.9955800,0.9245,nan,K2,Kp
2457715.0160117,0.9252,nan,K2,Kp
2457715.0364433,0.9258,nan,K2,Kp
2457715.0977381,0.9277,nan,K2,Kp
2457715.1181699,0.9279,nan,K2,Kp
2457715.1386014,0.9282,nan,K2,Kp
2457715.1590330,0.9293,nan,K2,Kp
2457715.1794647,0.9299,nan,K2,Kp
2457715.1998962,0.9315,nan,K2,Kp
2457715.2203280,0.9321,nan,K2,Kp
2457715.2407596,0.9321,nan,K2,Kp
2457715.2611911,0.9333,nan,K2,Kp
2457715.2816228,0.9315,nan,K2,Kp
2457715.3020544,0.9308,nan,K2,Kp
2457715.3429177,0.9279,nan,K2,Kp
2457715.3633493,0.9269,nan,K2,Kp
2457715.3837810,0.9263,nan,K2,Kp
2457715.4042125,0.9257,nan,K2,Kp
2457715.4246442,0.9247,nan,K2,Kp
2457715.4450759,0.9238,nan,K2,Kp
2457715.4655074,0.9249,nan,K2,Kp
2457715.4859390,0.9257,nan,K2,Kp
2457715.5063707,0.9266,nan,K2,Kp
2457715.5268024,0.9268,nan,K2,Kp
2457715.5472339,0.9286,nan,K2,Kp
2457715.5676656,0.9289,nan,K2,Kp
2457715.5880972,0.9287,nan,K2,Kp
2457715.6085288,0.9282,nan,K2,Kp
2457715.6289605,0.9281,nan,K2,Kp
2457715.6493921,0.9272,nan,K2,Kp
2457715.6698237,0.9276,nan,K2,Kp
2457715.6902553,0.9263,nan,K2,Kp
2457715.7106869,0.9275,nan,K2,Kp
2457715.7311186,0.9277,nan,K2,Kp
2457715.7515502,0.9268,nan,K2,Kp
2457715.7719818,0.9257,nan,K2,Kp
2457715.7924135,0.9256,nan,K2,Kp
2457715.8332768,0.9262,nan,K2,Kp
2457715.8537083,0.9252,nan,K2,Kp
2457715.8741399,0.9253,nan,K2,Kp
2457715.8945717,0.9241,nan,K2,Kp
2457715.9150032,0.9235,nan,K2,Kp
2457715.9354348,0.9228,nan,K2,Kp
2457715.9558665,0.9236,nan,K2,Kp
2457715.9762981,0.9240,nan,K2,Kp
2457715.9967298,0.9234,nan,K2,Kp
2457716.0171614,0.9240,nan,K2,Kp
2457716.0375930,0.9258,nan,K2,Kp
2457716.0988879,0.9254,nan,K2,Kp
2457716.1193195,0.9258,nan,K2,Kp
2457716.1397512,0.9268,nan,K2,Kp
2457716.1601828,0.9274,nan,K2,Kp
2457716.1806145,0.9253,nan,K2,Kp
2457716.2010460,0.9250,nan,K2,Kp
2457716.2214778,0.9255,nan,K2,Kp
2457716.2419094,0.9261,nan,K2,Kp
2457716.2623409,0.9266,nan,K2,Kp
2457716.2827727,0.9283,nan,K2,Kp
2457716.3032043,0.9280,nan,K2,Kp
2457716.3236358,0.9283,nan,K2,Kp
2457716.3440675,0.9272,nan,K2,Kp
2457716.3644991,0.9262,nan,K2,Kp
2457716.3849308,0.9275,nan,K2,Kp
2457716.4053624,0.9267,nan,K2,Kp
2457716.4257939,0.9258,nan,K2,Kp
2457716.4462257,0.9263,nan,K2,Kp
2457716.4666573,0.9254,nan,K2,Kp
2457716.4870888,0.9253,nan,K2,Kp
2457716.5075206,0.9277,nan,K2,Kp
2457716.5279522,0.9288,nan,K2,Kp
2457716.5688154,0.9243,nan,K2,Kp
2457716.5892471,0.9245,nan,K2,Kp
2457716.6096788,0.9264,nan,K2,Kp
2457716.6301103,0.9282,nan,K2,Kp
2457716.6505420,0.9279,nan,K2,Kp
2457716.6709737,0.9278,nan,K2,Kp
2457716.6914053,0.9275,nan,K2,Kp
2457716.7118368,0.9274,nan,K2,Kp
2457716.7322686,0.9288,nan,K2,Kp
2457716.7527002,0.9291,nan,K2,Kp
2457716.7731317,0.9302,nan,K2,Kp
2457716.7935635,0.9290,nan,K2,Kp
2457716.8139951,0.9294,nan,K2,Kp
2457716.8344268,0.9290,nan,K2,Kp
2457716.8548584,0.9282,nan,K2,Kp
2457716.8752900,0.9288,nan,K2,Kp
2457716.8957217,0.9300,nan,K2,Kp
2457716.9161532,0.9284,nan,K2,Kp
2457716.9365849,0.9297,nan,K2,Kp
2457716.9570166,0.9298,nan,K2,Kp
2457716.9774481,0.9289,nan,K2,Kp
2457716.9978799,0.9290,nan,K2,Kp
2457717.0183115,0.9284,nan,K2,Kp
2457717.0591748,0.9297,nan,K2,Kp
2457717.0796063,0.9287,nan,K2,Kp
2457717.1000379,0.9292,nan,K2,Kp
2457717.1204697,0.9288,nan,K2,Kp
2457717.1409012,0.9276,nan,K2,Kp
2457717.1613328,0.9297,nan,K2,Kp
2457717.1817646,0.9292,nan,K2,Kp
2457717.2021962,0.9289,nan,K2,Kp
2457717.2226278,0.9273,nan,K2,Kp
2457717.2430595,0.9262,nan,K2,Kp
2457717.2634911,0.9268,nan,K2,Kp
2457717.3043544,0.9252,nan,K2,Kp
2457717.3247860,0.9245,nan,K2,Kp
2457717.3452177,0.9240,nan,K2,Kp
2457717.3656493,0.9225,nan,K2,Kp
2457717.3860810,0.9236,nan,K2,Kp
2457717.4065126,0.9219,nan,K2,Kp
2457717.4269442,0.9220,nan,K2,Kp
2457717.4473759,0.9237,nan,K2,Kp
2457717.4678075,0.9231,nan,K2,Kp
2457717.4882391,0.9262,nan,K2,Kp
2457717.5086708,0.9272,nan,K2,Kp
2457717.5495340,0.9242,nan,K2,Kp
2457717.5699657,0.9247,nan,K2,Kp
2457717.5903974,0.9266,nan,K2,Kp
2457717.6108291,0.9272,nan,K2,Kp
2457717.6312606,0.9277,nan,K2,Kp
2457717.6516923,0.9282,nan,K2,Kp
2457717.6721240,0.9293,nan,K2,Kp
2457717.6925555,0.9281,nan,K2,Kp
2457717.7129872,0.9291,nan,K2,Kp
2457717.7334188,0.9290,nan,K2,Kp
2457717.7538504,0.9287,nan,K2,Kp
2457717.7947137,0.9280,nan,K2,Kp
2457717.8151454,0.9288,nan,K2,Kp
2457717.8355771,0.9288,nan,K2,Kp
2457717.8560086,0.9299,nan,K2,Kp
2457717.8764403,0.9289,nan,K2,Kp
2457717.8968720,0.9280,nan,K2,Kp
2457717.9173037,0.9297,nan,K2,Kp
2457717.9377352,0.9289,nan,K2,Kp
2457717.9581669,0.9303,nan,K2,Kp
2457717.9785986,0.9320,nan,K2,Kp
2457717.9990303,0.9347,nan,K2,Kp
2457718.0603252,0.9319,nan,K2,Kp
2457718.0807568,0.9316,nan,K2,Kp
2457718.1011884,0.9325,nan,K2,Kp
2457718.1216201,0.9331,nan,K2,Kp
2457718.1420517,0.9325,nan,K2,Kp
2457718.1624834,0.9326,nan,K2,Kp
2457718.1829151,0.9317,nan,K2,Kp
2457718.2033466,0.9318,nan,K2,Kp
2457718.2237784,0.9342,nan,K2,Kp
2457718.2442100,0.9345,nan,K2,Kp
2457718.2850733,0.9334,nan,K2,Kp
2457718.3055049,0.9361,nan,K2,Kp
2457718.3259365,0.9376,nan,K2,Kp
2457718.3463682,0.9388,nan,K2,Kp
2457718.3667998,0.9409,nan,K2,Kp
2457718.3872315,0.9416,nan,K2,Kp
2457718.4076631,0.9421,nan,K2,Kp
2457718.4280948,0.9454,nan,K2,Kp
2457718.4485264,0.9459,nan,K2,Kp
2457718.4689581,0.9459,nan,K2,Kp
2457718.4893897,0.9474,nan,K2,Kp
2457718.5302530,0.9479,nan,K2,Kp
2457718.5506847,0.9477,nan,K2,Kp
2457718.5711164,0.9483,nan,K2,Kp
2457718.5915479,0.9483,nan,K2,Kp
2457718.6119797,0.9490,nan,K2,Kp
2457718.6324113,0.9505,nan,K2,Kp
2457718.6528429,0.9500,nan,K2,Kp
2457718.6732746,0.9504,nan,K2,Kp
2457718.6937062,0.9524,nan,K2,Kp
2457718.7141378,0.9534,nan,K2,Kp
2457718.7345695,0.9541,nan,K2,Kp
2457718.7754329,0.9522,nan,K2,Kp
2457718.7958645,0.9536,nan,K2,Kp
2457718.8162961,0.9531,nan,K2,Kp
2457718.8367279,0.9529,nan,K2,Kp
2457718.8571594,0.9531,nan,K2,Kp
2457718.8775911,0.9526,nan,K2,Kp
2457718.8980228,0.9529,nan,K2,Kp
2457718.9184543,0.9528,nan,K2,Kp
2457718.9388861,0.9520,nan,K2,Kp
2457718.9593177,0.9525,nan,K2,Kp
2457718.9797494,0.9519,nan,K2,Kp
2457719.0001810,0.9532,nan,K2,Kp
2457719.0206126,0.9530,nan,K2,Kp
2457719.0410443,0.9521,nan,K2,Kp
2457719.0614760,0.9521,nan,K2,Kp
2457719.0819076,0.9523,nan,K2,Kp
2457719.1023392,0.9502,nan,K2,Kp
2457719.1227709,0.9507,nan,K2,Kp
2457719.1432026,0.9525,nan,K2,Kp
2457719.1636342,0.9532,nan,K2,Kp
2457719.1840659,0.9542,nan,K2,Kp
2457719.2044975,0.9536,nan,K2,Kp
2457719.2249293,0.9540,nan,K2,Kp
2457719.2657925,0.9526,nan,K2,Kp
2457719.2862242,0.9538,nan,K2,Kp
2457719.3066558,0.9549,nan,K2,Kp
2457719.3270875,0.9564,nan,K2,Kp
2457719.3475192,0.9576,nan,K2,Kp
2457719.3679507,0.9598,nan,K2,Kp
2457719.3883825,0.9602,nan,K2,Kp
2457719.4088141,0.9599,nan,K2,Kp
2457719.4292457,0.9618,nan,K2,Kp
2457719.4496774,0.9619,nan,K2,Kp
2457719.4701091,0.9626,nan,K2,Kp
2457719.5109724,0.9616,nan,K2,Kp
2457719.5314040,0.9613,nan,K2,Kp
2457719.5518358,0.9624,nan,K2,Kp
2457719.5722673,0.9615,nan,K2,Kp
2457719.5926990,0.9612,nan,K2,Kp
2457719.6131307,0.9588,nan,K2,Kp
2457719.6335623,0.9596,nan,K2,Kp
2457719.6539939,0.9577,nan,K2,Kp
2457719.6744256,0.9579,nan,K2,Kp
2457719.6948574,0.9575,nan,K2,Kp
2457719.7152890,0.9573,nan,K2,Kp
2457719.7561522,0.9578,nan,K2,Kp
2457719.7765840,0.9561,nan,K2,Kp
2457719.7970156,0.9559,nan,K2,Kp
2457719.8174472,0.9570,nan,K2,Kp
2457719.8378789,0.9563,nan,K2,Kp
2457719.8583106,0.9594,nan,K2,Kp
2457719.8787421,0.9602,nan,K2,Kp
2457719.8991739,0.9614,nan,K2,Kp
2457719.9196056,0.9615,nan,K2,Kp
2457719.9400373,0.9624,nan,K2,Kp
2457719.9604689,0.9651,nan,K2,Kp
2457720.0013323,0.9625,nan,K2,Kp
2457720.0217638,0.9626,nan,K2,Kp
2457720.0421955,0.9631,nan,K2,Kp
2457720.0626272,0.9633,nan,K2,Kp
2457720.0830588,0.9639,nan,K2,Kp
2457720.1034906,0.9649,nan,K2,Kp
2457720.1239222,0.9656,nan,K2,Kp
2457720.1443538,0.9657,nan,K2,Kp
2457720.1647855,0.9657,nan,K2,Kp
2457720.1852172,0.9654,nan,K2,Kp
2457720.2056489,0.9653,nan,K2,Kp
2457720.2260805,0.9655,nan,K2,Kp
2457720.2465122,0.9650,nan,K2,Kp
2457720.2669438,0.9651,nan,K2,Kp
2457720.2873755,0.9663,nan,K2,Kp
2457720.3078071,0.9662,nan,K2,Kp
2457720.3282389,0.9667,nan,K2,Kp
2457720.3486706,0.9680,nan,K2,Kp
2457720.3691021,0.9673,nan,K2,Kp
2457720.3895339,0.9675,nan,K2,Kp
2457720.4099654,0.9697,nan,K2,Kp
2457720.4303971,0.9719,nan,K2,Kp
2457720.4508289,0.9730,nan,K2,Kp
2457720.4916921,0.9729,nan,K2,Kp
2457720.5121238,0.9725,nan,K2,Kp
2457720.5325554,0.9713,nan,K2,Kp
2457720.5529872,0.9716,nan,K2,Kp
2457720.5734188,0.9706,nan,K2,Kp
2457720.5938504,0.9717,nan,K2,Kp
2457720.6142822,0.9709,nan,K2,Kp
2457720.6347138,0.9693,nan,K2,Kp
2457720.6551454,0.9700,nan,K2,Kp
2457720.6755771,0.9713,nan,K2,Kp
2457720.6960088,0.9702,nan,K2,Kp
2457720.7368721,0.9693,nan,K2,Kp
2457720.7573038,0.9705,nan,K2,Kp
2457720.7777356,0.9710,nan,K2,Kp
2457720.7981671,0.9722,nan,K2,Kp
2457720.8185988,0.9723,nan,K2,Kp
2457720.8390305,0.9739,nan,K2,Kp
2457720.8594622,0.9750,nan,K2,Kp
2457720.8798938,0.9754,nan,K2,Kp
2457720.9003255,0.9763,nan,K2,Kp
2457720.9207572,0.9761,nan,K2,Kp
2457720.9411889,0.9795,nan,K2,Kp
2457720.9820522,0.9801,nan,K2,Kp
2457721.0024839,0.9811,nan,K2,Kp
2457721.0229155,0.9822,nan,K2,Kp
2457721.0433472,0.9831,nan,K2,Kp
2457721.0637789,0.9830,nan,K2,Kp
2457721.0842105,0.9823,nan,K2,Kp
2457721.1046423,0.9825,nan,K2,Kp
2457721.1250739,0.9825,nan,K2,Kp
2457721.1455055,0.9824,nan,K2,Kp
2457721.1659373,0.9830,nan,K2,Kp
2457721.1863689,0.9844,nan,K2,Kp
2457721.2068005,0.9847,nan,K2,Kp
2457721.2272323,0.9842,nan,K2,Kp
2457721.2476639,0.9843,nan,K2,Kp
2457721.2680955,0.9837,nan,K2,Kp
2457721.2885273,0.9834,nan,K2,Kp
2457721.3089589,0.9837,nan,K2,Kp
2457721.3293906,0.9848,nan,K2,Kp
2457721.3498223,0.9854,nan,K2,Kp
2457721.3702539,0.9859,nan,K2,Kp
2457721.3906856,0.9875,nan,K2,Kp
2457721.4111173,0.9886,nan,K2,Kp
2457721.4315490,0.9893,nan,K2,Kp
2457721.4724123,0.9921,nan,K2,Kp
2457721.4928441,0.9934,nan,K2,Kp
2457721.5132757,0.9946,nan,K2,Kp
2457721.5337073,0.9956,nan,K2,Kp
2457721.5541391,0.9968,nan,K2,Kp
2457721.5745708,0.9982,nan,K2,Kp
2457721.5950024,0.9994,nan,K2,Kp
2457721.6154341,0.9996,nan,K2,Kp
2457721.6358658,1.0001,nan,K2,Kp
2457721.6562974,1.0017,nan,K2,Kp
2457721.6767291,1.0017,nan,K2,Kp
2457721.7175925,1.0005,nan,K2,Kp
2457721.7380242,0.9997,nan,K2,Kp
2457721.7584557,0.9989,nan,K2,Kp
2457721.7788875,0.9977,nan,K2,Kp
2457721.7993192,0.9969,nan,K2,Kp
2457721.8197508,0.9972,nan,K2,Kp
2457721.8401825,0.9964,nan,K2,Kp
2457721.8606142,0.9954,nan,K2,Kp
2457721.8810460,0.9955,nan,K2,Kp
2457721.9014775,0.9965,nan,K2,Kp
2457721.9219092,0.9970,nan,K2,Kp
2457721.9627726,0.9939,nan,K2,Kp
2457721.9832042,0.9947,nan,K2,Kp
2457722.0036360,0.9967,nan,K2,Kp
2457722.0240676,0.9979,nan,K2,Kp
2457722.0444993,0.9982,nan,K2,Kp
2457722.0649311,0.9974,nan,K2,Kp
2457722.0853627,0.9969,nan,K2,Kp
2457722.1057944,0.9966,nan,K2,Kp
2457722.1262261,0.9965,nan,K2,Kp
2457722.1466578,0.9966,nan,K2,Kp
2457722.1670894,0.9973,nan,K2,Kp
2457722.1875211,0.9983,nan,K2,Kp
2457722.2079528,0.9990,nan,K2,Kp
2457722.2283846,0.9984,nan,K2,Kp
2457722.2488161,0.9976,nan,K2,Kp
2457722.2692479,0.9976,nan,K2,Kp
2457722.2896796,0.9984,nan,K2,Kp
2457722.3101112,0.9988,nan,K2,Kp
2457722.3305430,0.9995,nan,K2,Kp
2457722.3509746,1.0000,nan,K2,Kp
2457722.3714062,1.0009,nan,K2,Kp
2457722.3918380,1.0019,nan,K2,Kp
2457722.4122696,1.0029,nan,K2,Kp
2457722.4531330,1.0033,nan,K2,Kp
2457722.4735646,1.0032,nan,K2,Kp
2457722.4939964,1.0032,nan,K2,Kp
2457722.5144281,1.0035,nan,K2,Kp
2457722.5348597,1.0044,nan,K2,Kp
2457722.5552914,1.0053,nan,K2,Kp
2457722.5757231,1.0055,nan,K2,Kp
2457722.5961548,1.0051,nan,K2,Kp
2457722.6165865,1.0046,nan,K2,Kp
2457722.6370182,1.0051,nan,K2,Kp
2457722.6574500,1.0058,nan,K2,Kp
2457722.6983132,1.0057,nan,K2,Kp
2457722.7187450,1.0056,nan,K2,Kp
2457722.7391767,1.0053,nan,K2,Kp
2457722.7596083,1.0051,nan,K2,Kp
2457722.7800401,1.0052,nan,K2,Kp
2457722.8004717,1.0052,nan,K2,Kp
2457722.8209033,1.0051,nan,K2,Kp
2457722.8413351,1.0052,nan,K2,Kp
2457722.8617668,1.0057,nan,K2,Kp
2457722.8821986,1.0071,nan,K2,Kp
2457722.9026302,1.0084,nan,K2,Kp
2457722.9434936,1.0107,nan,K2,Kp
2457722.9639252,1.0114,nan,K2,Kp
2457722.9843569,1.0114,nan,K2,Kp
2457723.0047887,1.0113,nan,K2,Kp
2457723.0252203,1.0116,nan,K2,Kp
2457723.0456521,1.0126,nan,K2,Kp
2457723.0660836,1.0131,nan,K2,Kp
2457723.0865153,1.0130,nan,K2,Kp
2457723.1069471,1.0122,nan,K2,Kp
2457723.1273787,1.0122,nan,K2,Kp
2457723.1478104,1.0124,nan,K2,Kp
2457723.1886738,1.0111,nan,K2,Kp
2457723.2091055,1.0114,nan,K2,Kp
2457723.2295372,1.0117,nan,K2,Kp
2457723.2499689,1.0113,nan,K2,Kp
2457723.2704006,1.0105,nan,K2,Kp
2457723.2908323,1.0092,nan,K2,Kp
2457723.3112640,1.0092,nan,K2,Kp
2457723.3316957,1.0088,nan,K2,Kp
2457723.3521274,1.0087,nan,K2,Kp
2457723.3725591,1.0093,nan,K2,Kp
2457723.3929908,1.0105,nan,K2,Kp
2457723.4338542,1.0125,nan,K2,Kp
2457723.4542859,1.0147,nan,K2,Kp
2457723.4747175,1.0151,nan,K2,Kp
2457723.4951493,1.0151,nan,K2,Kp
2457723.5155810,1.0160,nan,K2,Kp
2457723.5360126,1.0152,nan,K2,Kp
2457723.5564444,1.0135,nan,K2,Kp
2457723.5768761,1.0122,nan,K2,Kp
2457723.5973077,1.0120,nan,K2,Kp
2457723.6177395,1.0123,nan,K2,Kp
2457723.6381712,1.0121,nan,K2,Kp
2457723.6790346,1.0116,nan,K2,Kp
2457723.6994662,1.0110,nan,K2,Kp
2457723.7198979,1.0106,nan,K2,Kp
2457723.7403296,1.0105,nan,K2,Kp
2457723.7607613,1.0121,nan,K2,Kp
2457723.7811930,1.0121,nan,K2,Kp
2457723.8016247,1.0111,nan,K2,Kp
2457723.8220565,1.0116,nan,K2,Kp
2457723.8424881,1.0123,nan,K2,Kp
2457723.8629198,1.0126,nan,K2,Kp
2457723.8833516,1.0130,nan,K2,Kp
2457723.9242149,1.0126,nan,K2,Kp
2457723.9446467,1.0128,nan,K2,Kp
2457723.9650784,1.0127,nan,K2,Kp
2457723.9855100,1.0130,nan,K2,Kp
2457724.0059418,1.0132,nan,K2,Kp
2457724.0263735,1.0134,nan,K2,Kp
2457724.0468053,1.0140,nan,K2,Kp
2457724.0672369,1.0139,nan,K2,Kp
2457724.0876686,1.0135,nan,K2,Kp
2457724.1081004,1.0131,nan,K2,Kp
2457724.1285320,1.0141,nan,K2,Kp
2457724.1489637,1.0147,nan,K2,Kp
2457724.1693955,1.0146,nan,K2,Kp
2457724.1898271,1.0142,nan,K2,Kp
2457724.2102589,1.0146,nan,K2,Kp
2457724.2306906,1.0146,nan,K2,Kp
2457724.2511222,1.0137,nan,K2,Kp
2457724.2715540,1.0140,nan,K2,Kp
2457724.2919857,1.0148,nan,K2,Kp
2457724.3124173,1.0151,nan,K2,Kp
2457724.3328491,1.0153,nan,K2,Kp
2457724.3532808,1.0155,nan,K2,Kp
2457724.3737125,1.0165,nan,K2,Kp
2457724.4145759,1.0168,nan,K2,Kp
2457724.4350076,1.0178,nan,K2,Kp
2457724.4554393,1.0179,nan,K2,Kp
2457724.4758710,1.0181,nan,K2,Kp
2457724.4963027,1.0188,nan,K2,Kp
2457724.5167344,1.0200,nan,K2,Kp
2457724.5371661,1.0196,nan,K2,Kp
2457724.5575978,1.0188,nan,K2,Kp
2457724.5780295,1.0183,nan,K2,Kp
2457724.5984613,1.0176,nan,K2,Kp
2457724.6188930,1.0171,nan,K2,Kp
2457724.6393246,1.0168,nan,K2,Kp
2457724.6597564,1.0172,nan,K2,Kp
2457724.6801881,1.0172,nan,K2,Kp
2457724.7006197,1.0163,nan,K2,Kp
2457724.7210515,1.0161,nan,K2,Kp
2457724.7414832,1.0164,nan,K2,Kp
2457724.7619148,1.0159,nan,K2,Kp
2457724.7823467,1.0159,nan,K2,Kp
2457724.8027784,1.0167,nan,K2,Kp
2457724.8232102,1.0180,nan,K2,Kp
2457724.8436418,1.0184,nan,K2,Kp
2457724.8640735,1.0189,nan,K2,Kp
2457724.9049369,1.0205,nan,K2,Kp
2457724.9253686,1.0208,nan,K2,Kp
2457724.9458004,1.0208,nan,K2,Kp
2457724.9662320,1.0212,nan,K2,Kp
2457724.9866638,1.0223,nan,K2,Kp
2457725.0070955,1.0219,nan,K2,Kp
2457725.0275271,1.0212,nan,K2,Kp
2457725.0479590,1.0208,nan,K2,Kp
2457725.0683907,1.0202,nan,K2,Kp
2457725.0888223,1.0190,nan,K2,Kp
2457725.1092541,1.0183,nan,K2,Kp
2457725.1501174,1.0184,nan,K2,Kp
2457725.1705492,1.0180,nan,K2,Kp
2457725.1909809,1.0181,nan,K2,Kp
2457725.2114126,1.0185,nan,K2,Kp
2457725.2318443,1.0186,nan,K2,Kp
2457725.2522761,1.0176,nan,K2,Kp
2457725.2727079,1.0167,nan,K2,Kp
2457725.2931395,1.0171,nan,K2,Kp
2457725.3135712,1.0172,nan,K2,Kp
2457725.3340030,1.0172,nan,K2,Kp
2457725.3544346,1.0172,nan,K2,Kp
2457725.3952982,1.0165,nan,K2,Kp
2457725.4157298,1.0161,nan,K2,Kp
2457725.4361616,1.0154,nan,K2,Kp
2457725.4565933,1.0145,nan,K2,Kp
2457725.4770249,1.0152,nan,K2,Kp
2457725.4974567,1.0159,nan,K2,Kp
2457725.5178884,1.0159,nan,K2,Kp
2457725.5383201,1.0156,nan,K2,Kp
2457725.5587519,1.0164,nan,K2,Kp
2457725.5791836,1.0170,nan,K2,Kp
2457725.5996154,1.0172,nan,K2,Kp
2457725.6404787,1.0171,nan,K2,Kp
2457725.6609106,1.0173,nan,K2,Kp
2457725.6813422,1.0168,nan,K2,Kp
2457725.7017739,1.0152,nan,K2,Kp
2457725.7222056,1.0169,nan,K2,Kp
2457725.7426373,1.0168,nan,K2,Kp
2457725.7630691,1.0172,nan,K2,Kp
2457725.7835009,1.0177,nan,K2,Kp
2457725.8039325,1.0175,nan,K2,Kp
2457725.8243643,1.0168,nan,K2,Kp
2457725.8447960,1.0167,nan,K2,Kp
2457725.8856595,1.0159,nan,K2,Kp
2457725.9060912,1.0156,nan,K2,Kp
2457725.9265228,1.0154,nan,K2,Kp
2457725.9469546,1.0155,nan,K2,Kp
2457725.9673863,1.0158,nan,K2,Kp
2457725.9878182,1.0158,nan,K2,Kp
2457726.0082498,1.0157,nan,K2,Kp
2457726.0286815,1.0157,nan,K2,Kp
2457726.0491133,1.0159,nan,K2,Kp
2457726.0695449,1.0156,nan,K2,Kp
2457726.0899767,1.0162,nan,K2,Kp
2457726.1104085,1.0158,nan,K2,Kp
2457726.1308401,1.0162,nan,K2,Kp
2457726.1512718,1.0166,nan,K2,Kp
2457726.1717037,1.0168,nan,K2,Kp
2457726.1921353,1.0167,nan,K2,Kp
2457726.2125671,1.0148,nan,K2,Kp
2457726.2329988,1.0129,nan,K2,Kp
2457726.2534305,1.0140,nan,K2,Kp
2457726.2738623,1.0148,nan,K2,Kp
2457726.2942940,1.0157,nan,K2,Kp
2457726.3147257,1.0156,nan,K2,Kp
2457726.3351574,1.0153,nan,K2,Kp
2457726.3760209,1.0124,nan,K2,Kp
2457726.3964526,1.0135,nan,K2,Kp
2457726.4168844,1.0152,nan,K2,Kp
2457726.4373161,1.0162,nan,K2,Kp
2457726.4577478,1.0144,nan,K2,Kp
2457726.4781795,1.0153,nan,K2,Kp
2457726.4986114,1.0170,nan,K2,Kp
2457726.5190430,1.0186,nan,K2,Kp
2457726.5394747,1.0189,nan,K2,Kp
2457726.5599065,1.0185,nan,K2,Kp
2457726.5803382,1.0190,nan,K2,Kp
2457726.6212017,1.0177,nan,K2,Kp
2457726.6416334,1.0197,nan,K2,Kp
2457726.6620652,1.0179,nan,K2,Kp
2457726.6824969,1.0164,nan,K2,Kp
2457726.7029286,1.0169,nan,K2,Kp
2457726.7233604,1.0157,nan,K2,Kp
2457726.7437921,1.0146,nan,K2,Kp
2457726.7642239,1.0135,nan,K2,Kp
2457726.7846556,1.0138,nan,K2,Kp
2457726.8050873,1.0140,nan,K2,Kp
2457726.8255191,1.0116,nan,K2,Kp
2457726.8663825,1.0087,nan,K2,Kp
2457726.8868143,1.0088,nan,K2,Kp
2457726.9072461,1.0085,nan,K2,Kp
2457726.9276777,1.0086,nan,K2,Kp
2457726.9481095,1.0097,nan,K2,Kp
2457726.9685413,1.0107,nan,K2,Kp
2457726.9889730,1.0119,nan,K2,Kp
2457727.0094047,1.0125,nan,K2,Kp
2457727.0298365,1.0138,nan,K2,Kp
2457727.0502682,1.0142,nan,K2,Kp
2457727.0706999,1.0142,nan,K2,Kp
2457727.1115634,1.0127,nan,K2,Kp
2457727.1319951,1.0118,nan,K2,Kp
2457727.1524270,1.0114,nan,K2,Kp
2457727.1728586,1.0118,nan,K2,Kp
2457727.1932904,1.0108,nan,K2,Kp
2457727.2137222,1.0107,nan,K2,Kp
2457727.2341538,1.0103,nan,K2,Kp
2457727.2545856,1.0097,nan,K2,Kp
2457727.2750174,1.0091,nan,K2,Kp
2457727.3158808,1.0086,nan,K2,Kp
2457727.3567443,1.0079,nan,K2,Kp
2457727.3771761,1.0084,nan,K2,Kp
2457727.3976078,1.0085,nan,K2,Kp
2457727.4180395,1.0096,nan,K2,Kp
2457727.4384713,1.0096,nan,K2,Kp
2457727.4589031,1.0102,nan,K2,Kp
2457727.4793348,1.0102,nan,K2,Kp
2457727.4997665,1.0104,nan,K2,Kp
2457727.5201983,1.0103,nan,K2,Kp
2457727.5406301,1.0104,nan,K2,Kp
2457727.5610619,1.0104,nan,K2,Kp
2457727.6019253,1.0105,nan,K2,Kp
2457727.6223571,1.0109,nan,K2,Kp
2457727.6427887,1.0115,nan,K2,Kp
2457727.6632206,1.0109,nan,K2,Kp
2457727.6836523,1.0106,nan,K2,Kp
2457727.7040840,1.0097,nan,K2,Kp
2457727.7245158,1.0084,nan,K2,Kp
2457727.7449474,1.0073,nan,K2,Kp
2457727.7653793,1.0056,nan,K2,Kp
2457727.7858110,1.0045,nan,K2,Kp
2457727.8062427,1.0035,nan,K2,Kp
2457727.8675379,1.0027,nan,K2,Kp
2457727.8879698,1.0031,nan,K2,Kp
2457727.9084015,1.0038,nan,K2,Kp
2457727.9288333,1.0053,nan,K2,Kp
2457727.9492650,1.0075,nan,K2,Kp
2457727.9696967,1.0081,nan,K2,Kp
2457727.9901286,1.0082,nan,K2,Kp
2457728.0105602,1.0082,nan,K2,Kp
2457728.0309920,1.0083,nan,K2,Kp
2457728.0514238,1.0094,nan,K2,Kp
2457728.0922872,1.0103,nan,K2,Kp
2457728.1127191,1.0098,nan,K2,Kp
2457728.1331508,1.0097,nan,K2,Kp
2457728.1535826,1.0091,nan,K2,Kp
2457728.1740143,1.0101,nan,K2,Kp
2457728.1944461,1.0102,nan,K2,Kp
2457728.2148778,1.0114,nan,K2,Kp
2457728.2353096,1.0115,nan,K2,Kp
2457728.2557413,1.0110,nan,K2,Kp
2457728.2761732,1.0109,nan,K2,Kp
2457728.2966048,1.0111,nan,K2,Kp
2457728.3374684,1.0108,nan,K2,Kp
2457728.3579001,1.0109,nan,K2,Kp
2457728.3783319,1.0115,nan,K2,Kp
2457728.3987636,1.0120,nan,K2,Kp
2457728.4191953,1.0113,nan,K2,Kp
2457728.4396272,1.0112,nan,K2,Kp
2457728.4600589,1.0115,nan,K2,Kp
2457728.4804906,1.0113,nan,K2,Kp
2457728.5009225,1.0116,nan,K2,Kp
2457728.5213541,1.0118,nan,K2,Kp
2457728.5417860,1.0126,nan,K2,Kp
2457728.5826494,1.0142,nan,K2,Kp
2457728.6030812,1.0150,nan,K2,Kp
2457728.6235130,1.0150,nan,K2,Kp
2457728.6439447,1.0153,nan,K2,Kp
2457728.6643765,1.0154,nan,K2,Kp
2457728.6848083,1.0157,nan,K2,Kp
2457728.7052401,1.0155,nan,K2,Kp
2457728.7256718,1.0158,nan,K2,Kp
2457728.7461035,1.0168,nan,K2,Kp
2457728.7665354,1.0173,nan,K2,Kp
2457728.7869671,1.0163,nan,K2,Kp
2457728.8278307,1.0139,nan,K2,Kp
2457728.8482624,1.0142,nan,K2,Kp
2457728.8686942,1.0142,nan,K2,Kp
2457728.8891259,1.0125,nan,K2,Kp
2457728.9095577,1.0118,nan,K2,Kp
2457728.9299896,1.0104,nan,K2,Kp
2457728.9504212,1.0101,nan,K2,Kp
2457728.9708530,1.0101,nan,K2,Kp
2457728.9912848,1.0110,nan,K2,Kp
2457729.0117165,1.0111,nan,K2,Kp
2457729.0321483,1.0113,nan,K2,Kp
2457729.0730118,1.0113,nan,K2,Kp
2457729.0934437,1.0115,nan,K2,Kp
2457729.1138753,1.0113,nan,K2,Kp
2457729.1343071,1.0116,nan,K2,Kp
2457729.1751706,1.0113,nan,K2,Kp
2457729.1956024,1.0113,nan,K2,Kp
2457729.2160342,1.0111,nan,K2,Kp
2457729.2364659,1.0105,nan,K2,Kp
2457729.2568978,1.0104,nan,K2,Kp
2457729.2773295,1.0106,nan,K2,Kp
2457729.3181931,1.0086,nan,K2,Kp
2457729.3386248,1.0089,nan,K2,Kp
2457729.3590566,1.0092,nan,K2,Kp
2457729.3794884,1.0093,nan,K2,Kp
2457729.3999201,1.0089,nan,K2,Kp
2457729.4203519,1.0091,nan,K2,Kp
2457729.4407838,1.0098,nan,K2,Kp
2457729.4612154,1.0113,nan,K2,Kp
2457729.4816473,1.0112,nan,K2,Kp
2457729.5020791,1.0118,nan,K2,Kp
2457729.5225107,1.0127,nan,K2,Kp
2457729.5633744,1.0129,nan,K2,Kp
2457729.5838061,1.0120,nan,K2,Kp
2457729.6042379,1.0123,nan,K2,Kp
2457729.6246697,1.0127,nan,K2,Kp
2457729.6451015,1.0135,nan,K2,Kp
2457729.6655332,1.0131,nan,K2,Kp
2457729.6859650,1.0120,nan,K2,Kp
2457729.7063968,1.0112,nan,K2,Kp
2457729.7268285,1.0107,nan,K2,Kp
2457729.7472603,1.0105,nan,K2,Kp
2457729.7676921,1.0095,nan,K2,Kp
2457729.8085556,1.0099,nan,K2,Kp
2457729.8289874,1.0092,nan,K2,Kp
2457729.8494192,1.0086,nan,K2,Kp
2457729.8698511,1.0080,nan,K2,Kp
2457729.8902827,1.0090,nan,K2,Kp
2457729.9107145,1.0093,nan,K2,Kp
2457729.9311464,1.0102,nan,K2,Kp
2457729.9515782,1.0105,nan,K2,Kp
2457729.9720098,1.0098,nan,K2,Kp
2457729.9924417,1.0092,nan,K2,Kp
2457730.0128735,1.0099,nan,K2,Kp
2457730.0537370,1.0101,nan,K2,Kp
2457730.0741688,1.0109,nan,K2,Kp
2457730.0946006,1.0116,nan,K2,Kp
2457730.1150324,1.0125,nan,K2,Kp
2457730.1354641,1.0119,nan,K2,Kp
2457730.1558960,1.0114,nan,K2,Kp
2457730.1763277,1.0110,nan,K2,Kp
2457730.1967595,1.0104,nan,K2,Kp
2457730.2171914,1.0086,nan,K2,Kp
2457730.2376230,1.0067,nan,K2,Kp
2457730.2580549,1.0062,nan,K2,Kp
2457730.2989184,1.0052,nan,K2,Kp
2457730.3193503,1.0044,nan,K2,Kp
2457730.3397820,1.0049,nan,K2,Kp
2457730.3602137,1.0043,nan,K2,Kp
2457730.3806456,1.0031,nan,K2,Kp
2457730.4010774,1.0029,nan,K2,Kp
2457730.4215092,1.0029,nan,K2,Kp
2457730.4419410,1.0024,nan,K2,Kp
2457730.4623726,1.0020,nan,K2,Kp
2457995.6181000,1.0496,0.0016,HAO,g'
2457996.6690000,1.0281,0.0017,HAO,g'
2457997.6714000,0.9738,0.0019,HAO,g'
2457999.6644000,0.9736,0.0025,HAO,g'
2458001.6502000,0.9710,0.0020,HAO,g'
2458002.6454000,0.9819,0.0017,HAO,g'
2458003.6296000,0.9753,0.0016,HAO,g'
2458006.6130000,0.9579,0.0020,HAO,g'
2458007.6270000,0.9723,0.0017,HAO,g'
2458008.6172000,0.9925,0.0018,HAO,g'
2458009.6239000,1.0000,0.0020,HAO,g'
2458010.6295000,1.0189,0.0018,HAO,g'
2458012.6514000,1.0449,0.0050,HAO,g'
2458013.6507000,1.0413,0.0021,HAO,g'
2458014.6394000,1.0385,0.0025,HAO,g'
2458015.6333000,1.0356,0.0026,HAO,g'
2458016.6501000,1.0415,0.0030,HAO,g'
2457995.6448000,1.0379,0.0021,HAO,z'
2457996.6245000,1.0214,0.0020,HAO,z'
2457997.6268000,0.9697,0.0030,HAO,z'
2457999.6781000,0.9587,0.0033,HAO,z'
2458001.6539000,0.9653,0.0027,HAO,z'
2458002.6490000,0.9699,0.0031,HAO,z'
2458003.6332000,0.9688,0.0031,HAO,z'
2458006.6151000,0.9668,0.0032,HAO,z'
2458007.6274000,0.9698,0.0030,HAO,z'
2458008.6172000,0.9900,0.0042,HAO,z'
2458009.6324000,1.0000,0.0028,HAO,z'
2458010.6305000,1.0160,0.0022,HAO,z'
2458012.6548000,1.0562,0.0078,HAO,z'
2458013.6534000,1.0359,0.0090,HAO,z'
2458014.6409000,1.0294,0.0040,HAO,z'
2458015.6368000,1.0293,0.0039,HAO,z'
2458016.6539000,1.0385,0.0060,HAO,z'
2457999.0175883,1.0003,0.0027,PEST,B
2458000.0202308,0.9751,0.0063,PEST,B
2458000.9599238,0.9925,0.0036,PEST,B
2458001.9605037,0.9888,0.0029,PEST,B
2458005.0594836,0.9664,0.0124,PEST,B
2458008.9715341,1.0214,0.0037,PEST,B
2457999.0166332,1.0012,0.0022,PEST,I
2458000.0134710,0.9933,0.0031,PEST,I
2458000.9561197,0.9980,0.0010,PEST,I
2458001.9566630,0.9950,0.0005,PEST,I
2458005.0556364,0.9868,0.0027,PEST,I
2458008.9736993,1.0402,0.0012,PEST,I
2457999.0214002,0.9998,0.0030,PEST,V
2458000.0125200,0.9930,0.0027,PEST,V
2458000.9580226,0.9992,0.0010,PEST,V
2458001.9585835,0.9923,0.0011,PEST,V
2458005.0515372,0.9838,0.0037,PEST,V
2458008.9756277,1.0308,0.0029,PEST,V

